Shaping Proto-Value Functions via Rewards

In this paper, we combine task-dependent reward shaping and task-independent proto-value functions to obtain reward dependent proto-value functions (RPVFs). In constructing the RPVFs we are making use of the immediate rewards which are available during the sampling phase but are not used in the PVF construction. We show via experiments that learning with an RPVF based representation is better than learning with just reward shaping or PVFs. In particular, when the state space is symmetrical and the rewards are asymmetrical, the RPVF capture the asymmetry better than the PVFs.

==> Valf.dat <==
1.000000	1.000000	42.691441
1.000000	2.000000	47.030141
1.000000	3.000000	51.534279
1.000000	4.000000	56.178238
1.000000	5.000000	60.940304
1.000000	6.000000	65.803280
1.000000	7.000000	70.754411
1.000000	8.000000	75.784848
1.000000	9.000000	80.888890
1.000000	10.000000	86.063181
1.000000	11.000000	91.306001
1.000000	12.000000	96.616707
1.000000	13.000000	101.995322
1.000000	14.000000	107.442263
1.000000	15.000000	112.958172
1.000000	16.000000	118.543812
1.000000	17.000000	124.200015
1.000000	18.000000	129.927650
1.000000	19.000000	135.727610
1.000000	20.000000	141.600804
2.000000	1.000000	47.030141
2.000000	2.000000	51.534279
2.000000	3.000000	56.178238
2.000000	4.000000	60.940304
2.000000	5.000000	65.803280
2.000000	6.000000	70.754411
2.000000	7.000000	75.784848
2.000000	8.000000	80.888890
2.000000	9.000000	86.063181
2.000000	10.000000	91.306001
2.000000	11.000000	96.616707
2.000000	12.000000	101.995322
2.000000	13.000000	107.442263
2.000000	14.000000	112.958172
2.000000	15.000000	118.543812
2.000000	16.000000	124.200015
2.000000	17.000000	129.927650
2.000000	18.000000	135.727610
2.000000	19.000000	141.600804
2.000000	20.000000	147.548155
3.000000	1.000000	51.534279
3.000000	2.000000	56.178238
3.000000	3.000000	60.940304
3.000000	4.000000	65.803280
3.000000	5.000000	70.754411
3.000000	6.000000	75.784848
3.000000	7.000000	80.888890
3.000000	8.000000	86.063181
3.000000	9.000000	91.306001
3.000000	10.000000	96.616707
3.000000	11.000000	101.995322
3.000000	12.000000	107.442263
3.000000	13.000000	112.958172
3.000000	14.000000	118.543812
3.000000	15.000000	124.200015
3.000000	16.000000	129.927650
3.000000	17.000000	135.727610
3.000000	18.000000	141.600804
3.000000	19.000000	147.548155
3.000000	20.000000	153.570599
4.000000	1.000000	56.178238
4.000000	2.000000	60.940304
4.000000	3.000000	65.803280
4.000000	4.000000	70.754411
4.000000	5.000000	75.784848
4.000000	6.000000	80.888890
4.000000	7.000000	86.063181
4.000000	8.000000	91.306001
4.000000	9.000000	96.616707
4.000000	10.000000	101.995322
4.000000	11.000000	107.442263
4.000000	12.000000	112.958172
4.000000	13.000000	118.543812
4.000000	14.000000	124.200015
4.000000	15.000000	129.927650
4.000000	16.000000	135.727610
4.000000	17.000000	141.600804
4.000000	18.000000	147.548155
4.000000	19.000000	153.570599
4.000000	20.000000	159.669085
5.000000	1.000000	60.940304
5.000000	2.000000	65.803280
5.000000	3.000000	70.754411
5.000000	4.000000	75.784848
5.000000	5.000000	80.888890
5.000000	6.000000	86.063181
5.000000	7.000000	91.306001
5.000000	8.000000	96.616707
5.000000	9.000000	101.995322
5.000000	10.000000	107.442263
5.000000	11.000000	112.958172
5.000000	12.000000	118.543812
5.000000	13.000000	124.200015
5.000000	14.000000	129.927650
5.000000	15.000000	135.727610
5.000000	16.000000	141.600804
5.000000	17.000000	147.548155
5.000000	18.000000	153.570599
5.000000	19.000000	159.669085
5.000000	20.000000	165.844571
6.000000	1.000000	65.803280
6.000000	2.000000	70.754411
6.000000	3.000000	75.784848
6.000000	4.000000	80.888890
6.000000	5.000000	86.063181
6.000000	6.000000	91.306001
6.000000	7.000000	96.616707
6.000000	8.000000	101.995322
6.000000	9.000000	107.442263
6.000000	10.000000	112.958172
6.000000	11.000000	118.543812
6.000000	12.000000	124.200015
6.000000	13.000000	129.927650
6.000000	14.000000	135.727610
6.000000	15.000000	141.600804
6.000000	16.000000	147.548155
6.000000	17.000000	153.570599
6.000000	18.000000	159.669085
6.000000	19.000000	165.844571
6.000000	20.000000	172.098031
7.000000	1.000000	70.754411
7.000000	2.000000	75.784848
7.000000	3.000000	80.888890
7.000000	4.000000	86.063181
7.000000	5.000000	91.306001
7.000000	6.000000	96.616707
7.000000	7.000000	101.995322
7.000000	8.000000	107.442263
7.000000	9.000000	112.958172
7.000000	10.000000	118.543812
7.000000	11.000000	124.200015
7.000000	12.000000	129.927650
7.000000	13.000000	135.727610
7.000000	14.000000	141.600804
7.000000	15.000000	147.548155
7.000000	16.000000	153.570599
7.000000	17.000000	159.669085
7.000000	18.000000	165.844571
7.000000	19.000000	172.098031
7.000000	20.000000	178.430449
8.000000	1.000000	75.784848
8.000000	2.000000	80.888890
8.000000	3.000000	86.063181
8.000000	4.000000	91.306001
8.000000	5.000000	96.616707
8.000000	6.000000	101.995322
8.000000	7.000000	107.442263
8.000000	8.000000	112.958172
8.000000	9.000000	118.543812
8.000000	10.000000	124.200015
8.000000	11.000000	129.927650
8.000000	12.000000	135.727610
8.000000	13.000000	141.600804
8.000000	14.000000	147.548155
8.000000	15.000000	153.570599
8.000000	16.000000	159.669085
8.000000	17.000000	165.844571
8.000000	18.000000	172.098031
8.000000	19.000000	178.430449
8.000000	20.000000	184.842821
9.000000	1.000000	80.888890
9.000000	2.000000	86.063181
9.000000	3.000000	91.306001
9.000000	4.000000	96.616707
9.000000	5.000000	101.995322
9.000000	6.000000	107.442263
9.000000	7.000000	112.958172
9.000000	8.000000	118.543812
9.000000	9.000000	124.200015
9.000000	10.000000	129.927650
9.000000	11.000000	135.727610
9.000000	12.000000	141.600804
9.000000	13.000000	147.548155
9.000000	14.000000	153.570599
9.000000	15.000000	159.669085
9.000000	16.000000	165.844571
9.000000	17.000000	172.098031
9.000000	18.000000	178.430449
9.000000	19.000000	184.842821
9.000000	20.000000	191.336158
10.000000	1.000000	86.063181
10.000000	2.000000	91.306001
10.000000	3.000000	96.616707
10.000000	4.000000	101.995322
10.000000	5.000000	107.442263
10.000000	6.000000	112.958172
10.000000	7.000000	118.543812
10.000000	8.000000	124.200015
10.000000	9.000000	129.927650
10.000000	10.000000	135.727610
10.000000	11.000000	141.600804
10.000000	12.000000	147.548155
10.000000	13.000000	153.570599
10.000000	14.000000	159.669085
10.000000	15.000000	165.844571
10.000000	16.000000	172.098031
10.000000	17.000000	178.430449
10.000000	18.000000	184.842821
10.000000	19.000000	191.336158
10.000000	20.000000	197.911481
11.000000	1.000000	91.306001
11.000000	2.000000	96.616707
11.000000	3.000000	101.995322
11.000000	4.000000	107.442263
11.000000	5.000000	112.958172
11.000000	6.000000	118.543812
11.000000	7.000000	124.200015
11.000000	8.000000	129.927650
11.000000	9.000000	135.727610
11.000000	10.000000	141.600804
11.000000	11.000000	147.548155
11.000000	12.000000	153.570599
11.000000	13.000000	159.669085
11.000000	14.000000	165.844571
11.000000	15.000000	172.098031
11.000000	16.000000	178.430449
11.000000	17.000000	184.842821
11.000000	18.000000	191.336158
11.000000	19.000000	197.911481
11.000000	20.000000	204.569826
12.000000	1.000000	86.063181
12.000000	2.000000	91.306001
12.000000	3.000000	96.616707
12.000000	4.000000	101.995322
12.000000	5.000000	107.442263
12.000000	6.000000	112.958172
12.000000	7.000000	118.543812
12.000000	8.000000	124.200015
12.000000	9.000000	129.927650
12.000000	10.000000	135.727610
12.000000	11.000000	141.600804
12.000000	12.000000	147.548155
12.000000	13.000000	153.570599
12.000000	14.000000	159.669085
12.000000	15.000000	165.844571
12.000000	16.000000	172.098031
12.000000	17.000000	178.430449
12.000000	18.000000	184.842821
12.000000	19.000000	191.336158
12.000000	20.000000	197.911481
13.000000	1.000000	80.888890
13.000000	2.000000	86.063181
13.000000	3.000000	91.306001
13.000000	4.000000	96.616707
13.000000	5.000000	101.995322
13.000000	6.000000	107.442263
13.000000	7.000000	112.958172
13.000000	8.000000	118.543812
13.000000	9.000000	124.200015
13.000000	10.000000	129.927650
13.000000	11.000000	135.727610
13.000000	12.000000	141.600804
13.000000	13.000000	147.548155
13.000000	14.000000	153.570599
13.000000	15.000000	159.669085
13.000000	16.000000	165.844571
13.000000	17.000000	172.098031
13.000000	18.000000	178.430449
13.000000	19.000000	184.842821
13.000000	20.000000	191.336158
14.000000	1.000000	75.784848
14.000000	2.000000	80.888890
14.000000	3.000000	86.063181
14.000000	4.000000	91.306001
14.000000	5.000000	96.616707
14.000000	6.000000	101.995322
14.000000	7.000000	107.442263
14.000000	8.000000	112.958172
14.000000	9.000000	118.543812
14.000000	10.000000	124.200015
14.000000	11.000000	129.927650
14.000000	12.000000	135.727610
14.000000	13.000000	141.600804
14.000000	14.000000	147.548155
14.000000	15.000000	153.570599
14.000000	16.000000	159.669085
14.000000	17.000000	165.844571
14.000000	18.000000	172.098031
14.000000	19.000000	178.430449
14.000000	20.000000	184.842821
15.000000	1.000000	70.754411
15.000000	2.000000	75.784848
15.000000	3.000000	80.888890
15.000000	4.000000	86.063181
15.000000	5.000000	91.306001
15.000000	6.000000	96.616707
15.000000	7.000000	101.995322
15.000000	8.000000	107.442263
15.000000	9.000000	112.958172
15.000000	10.000000	118.543812
15.000000	11.000000	124.200015
15.000000	12.000000	129.927650
15.000000	13.000000	135.727610
15.000000	14.000000	141.600804
15.000000	15.000000	147.548155
15.000000	16.000000	153.570599
15.000000	17.000000	159.669085
15.000000	18.000000	165.844571
15.000000	19.000000	172.098031
15.000000	20.000000	178.430449
16.000000	1.000000	65.803280
16.000000	2.000000	70.754411
16.000000	3.000000	75.784848
16.000000	4.000000	80.888890
16.000000	5.000000	86.063181
16.000000	6.000000	91.306001
16.000000	7.000000	96.616707
16.000000	8.000000	101.995322
16.000000	9.000000	107.442263
16.000000	10.000000	112.958172
16.000000	11.000000	118.543812
16.000000	12.000000	124.200015
16.000000	13.000000	129.927650
16.000000	14.000000	135.727610
16.000000	15.000000	141.600804
16.000000	16.000000	147.548155
16.000000	17.000000	153.570599
16.000000	18.000000	159.669085
16.000000	19.000000	165.844571
16.000000	20.000000	172.098031
17.000000	1.000000	60.940304
17.000000	2.000000	65.803280
17.000000	3.000000	70.754411
17.000000	4.000000	75.784848
17.000000	5.000000	80.888890
17.000000	6.000000	86.063181
17.000000	7.000000	91.306001
17.000000	8.000000	96.616707
17.000000	9.000000	101.995322
17.000000	10.000000	107.442263
17.000000	11.000000	112.958172
17.000000	12.000000	118.543812
17.000000	13.000000	124.200015
17.000000	14.000000	129.927650
17.000000	15.000000	135.727610
17.000000	16.000000	141.600804
17.000000	17.000000	147.548155
17.000000	18.000000	153.570599
17.000000	19.000000	159.669085
17.000000	20.000000	165.844571
18.000000	1.000000	56.178238
18.000000	2.000000	60.940304
18.000000	3.000000	65.803280
18.000000	4.000000	70.754411
18.000000	5.000000	75.784848
18.000000	6.000000	80.888890
18.000000	7.000000	86.063181
18.000000	8.000000	91.306001
18.000000	9.000000	96.616707
18.000000	10.000000	101.995322
18.000000	11.000000	107.442263
18.000000	12.000000	112.958172
18.000000	13.000000	118.543812
18.000000	14.000000	124.200015
18.000000	15.000000	129.927650
18.000000	16.000000	135.727610
18.000000	17.000000	141.600804
18.000000	18.000000	147.548155
18.000000	19.000000	153.570599
18.000000	20.000000	159.669085
19.000000	1.000000	51.534279
19.000000	2.000000	56.178238
19.000000	3.000000	60.940304
19.000000	4.000000	65.803280
19.000000	5.000000	70.754411
19.000000	6.000000	75.784848
19.000000	7.000000	80.888890
19.000000	8.000000	86.063181
19.000000	9.000000	91.306001
19.000000	10.000000	96.616707
19.000000	11.000000	101.995322
19.000000	12.000000	107.442263
19.000000	13.000000	112.958172
19.000000	14.000000	118.543812
19.000000	15.000000	124.200015
19.000000	16.000000	129.927650
19.000000	17.000000	135.727610
19.000000	18.000000	141.600804
19.000000	19.000000	147.548155
19.000000	20.000000	153.570599
20.000000	1.000000	47.030141
20.000000	2.000000	51.534279
20.000000	3.000000	56.178238
20.000000	4.000000	60.940304
20.000000	5.000000	65.803280
20.000000	6.000000	70.754411
20.000000	7.000000	75.784848
20.000000	8.000000	80.888890
20.000000	9.000000	86.063181
20.000000	10.000000	91.306001
20.000000	11.000000	96.616707
20.000000	12.000000	101.995322
20.000000	13.000000	107.442263
20.000000	14.000000	112.958172
20.000000	15.000000	118.543812
20.000000	16.000000	124.200015
20.000000	17.000000	129.927650
20.000000	18.000000	135.727610
20.000000	19.000000	141.600804
20.000000	20.000000	147.548155
21.000000	1.000000	42.691441
21.000000	2.000000	47.030141
21.000000	3.000000	51.534279
21.000000	4.000000	56.178238
21.000000	5.000000	60.940304
21.000000	6.000000	65.803280
21.000000	7.000000	70.754411
21.000000	8.000000	75.784848
21.000000	9.000000	80.888890
21.000000	10.000000	86.063181
21.000000	11.000000	91.306001
21.000000	12.000000	96.616707
21.000000	13.000000	101.995322
21.000000	14.000000	107.442263
21.000000	15.000000	112.958172
21.000000	16.000000	118.543812
21.000000	17.000000	124.200015
21.000000	18.000000	129.927650
21.000000	19.000000	135.727610
21.000000	20.000000	141.600804
1.000000	21.000000	147.548155
1.000000	22.000000	153.570599
1.000000	23.000000	159.669085
1.000000	24.000000	165.844571
1.000000	25.000000	172.098031
1.000000	26.000000	178.430449
1.000000	27.000000	184.842821
1.000000	28.000000	191.336158
1.000000	29.000000	197.911481
1.000000	30.000000	204.569826
1.000000	31.000000	211.312241
1.000000	32.000000	218.139788
1.000000	33.000000	225.053541
1.000000	34.000000	232.054589
1.000000	35.000000	239.144034
1.000000	36.000000	246.322992
1.000000	37.000000	253.592593
1.000000	38.000000	260.953982
1.000000	39.000000	268.408319
1.000000	40.000000	275.956775
2.000000	21.000000	153.570599
2.000000	22.000000	159.669085
2.000000	23.000000	165.844571
2.000000	24.000000	172.098031
2.000000	25.000000	178.430449
2.000000	26.000000	184.842821
2.000000	27.000000	191.336158
2.000000	28.000000	197.911481
2.000000	29.000000	204.569826
2.000000	30.000000	211.312241
2.000000	31.000000	218.139788
2.000000	32.000000	225.053541
2.000000	33.000000	232.054589
2.000000	34.000000	239.144034
2.000000	35.000000	246.322992
2.000000	36.000000	253.592593
2.000000	37.000000	260.953982
2.000000	38.000000	268.408319
2.000000	39.000000	275.956775
2.000000	40.000000	283.600541
3.000000	21.000000	159.669085
3.000000	22.000000	165.844571
3.000000	23.000000	172.098031
3.000000	24.000000	178.430449
3.000000	25.000000	184.842821
3.000000	26.000000	191.336158
3.000000	27.000000	197.911481
3.000000	28.000000	204.569826
3.000000	29.000000	211.312241
3.000000	30.000000	218.139788
3.000000	31.000000	225.053541
3.000000	32.000000	232.054589
3.000000	33.000000	239.144034
3.000000	34.000000	246.322992
3.000000	35.000000	253.592593
3.000000	36.000000	260.953982
3.000000	37.000000	268.408319
3.000000	38.000000	275.956775
3.000000	39.000000	283.600541
3.000000	40.000000	291.340818
4.000000	21.000000	165.844571
4.000000	22.000000	172.098031
4.000000	23.000000	178.430449
4.000000	24.000000	184.842821
4.000000	25.000000	191.336158
4.000000	26.000000	197.911481
4.000000	27.000000	204.569826
4.000000	28.000000	211.312241
4.000000	29.000000	218.139788
4.000000	30.000000	225.053541
4.000000	31.000000	232.054589
4.000000	32.000000	239.144034
4.000000	33.000000	246.322992
4.000000	34.000000	253.592593
4.000000	35.000000	260.953982
4.000000	36.000000	268.408319
4.000000	37.000000	275.956775
4.000000	38.000000	283.600541
4.000000	39.000000	291.340818
4.000000	40.000000	299.178827
5.000000	21.000000	172.098031
5.000000	22.000000	178.430449
5.000000	23.000000	184.842821
5.000000	24.000000	191.336158
5.000000	25.000000	197.911481
5.000000	26.000000	204.569826
5.000000	27.000000	211.312241
5.000000	28.000000	218.139788
5.000000	29.000000	225.053541
5.000000	30.000000	232.054589
5.000000	31.000000	239.144034
5.000000	32.000000	246.322992
5.000000	33.000000	253.592593
5.000000	34.000000	260.953982
5.000000	35.000000	268.408319
5.000000	36.000000	275.956775
5.000000	37.000000	283.600541
5.000000	38.000000	291.340818
5.000000	39.000000	299.178827
5.000000	40.000000	307.115800
6.000000	21.000000	178.430449
6.000000	22.000000	184.842821
6.000000	23.000000	191.336158
6.000000	24.000000	197.911481
6.000000	25.000000	204.569826
6.000000	26.000000	211.312241
6.000000	27.000000	218.139788
6.000000	28.000000	225.053541
6.000000	29.000000	232.054589
6.000000	30.000000	239.144034
6.000000	31.000000	246.322992
6.000000	32.000000	253.592593
6.000000	33.000000	260.953982
6.000000	34.000000	268.408319
6.000000	35.000000	275.956775
6.000000	36.000000	283.600541
6.000000	37.000000	291.340818
6.000000	38.000000	299.178827
6.000000	39.000000	307.115800
6.000000	40.000000	315.152987
7.000000	21.000000	184.842821
7.000000	22.000000	191.336158
7.000000	23.000000	197.911481
7.000000	24.000000	204.569826
7.000000	25.000000	211.312241
7.000000	26.000000	218.139788
7.000000	27.000000	225.053541
7.000000	28.000000	232.054589
7.000000	29.000000	239.144034
7.000000	30.000000	246.322992
7.000000	31.000000	253.592593
7.000000	32.000000	260.953982
7.000000	33.000000	268.408319
7.000000	34.000000	275.956775
7.000000	35.000000	283.600541
7.000000	36.000000	291.340818
7.000000	37.000000	299.178827
7.000000	38.000000	307.115800
7.000000	39.000000	315.152987
7.000000	40.000000	323.291654
8.000000	21.000000	191.336158
8.000000	22.000000	197.911481
8.000000	23.000000	204.569826
8.000000	24.000000	211.312241
8.000000	25.000000	218.139788
8.000000	26.000000	225.053541
8.000000	27.000000	232.054589
8.000000	28.000000	239.144034
8.000000	29.000000	246.322992
8.000000	30.000000	253.592593
8.000000	31.000000	260.953982
8.000000	32.000000	268.408319
8.000000	33.000000	275.956775
8.000000	34.000000	283.600541
8.000000	35.000000	291.340818
8.000000	36.000000	299.178827
8.000000	37.000000	307.115800
8.000000	38.000000	315.152987
8.000000	39.000000	323.291654
8.000000	40.000000	331.533082
9.000000	21.000000	197.911481
9.000000	22.000000	204.569826
9.000000	23.000000	211.312241
9.000000	24.000000	218.139788
9.000000	25.000000	225.053541
9.000000	26.000000	232.054589
9.000000	27.000000	239.144034
9.000000	28.000000	246.322992
9.000000	29.000000	253.592593
9.000000	30.000000	260.953982
9.000000	31.000000	268.408319
9.000000	32.000000	275.956775
9.000000	33.000000	283.600541
9.000000	34.000000	291.340818
9.000000	35.000000	299.178827
9.000000	36.000000	307.115800
9.000000	37.000000	315.152987
9.000000	38.000000	323.291654
9.000000	39.000000	331.533082
9.000000	40.000000	339.878569
10.000000	21.000000	204.569826
10.000000	22.000000	211.312241
10.000000	23.000000	218.139788
10.000000	24.000000	225.053541
10.000000	25.000000	232.054589
10.000000	26.000000	239.144034
10.000000	27.000000	246.322992
10.000000	28.000000	253.592593
10.000000	29.000000	260.953982
10.000000	30.000000	268.408319
10.000000	31.000000	275.956775
10.000000	32.000000	283.600541
10.000000	33.000000	291.340818
10.000000	34.000000	299.178827
10.000000	35.000000	307.115800
10.000000	36.000000	315.152987
10.000000	37.000000	323.291654
10.000000	38.000000	331.533082
10.000000	39.000000	339.878569
10.000000	40.000000	348.329428
11.000000	21.000000	211.312241
11.000000	22.000000	218.139788
11.000000	23.000000	225.053541
11.000000	24.000000	232.054589
11.000000	25.000000	239.144034
11.000000	26.000000	246.322992
11.000000	27.000000	253.592593
11.000000	28.000000	260.953982
11.000000	29.000000	268.408319
11.000000	30.000000	275.956775
11.000000	31.000000	283.600541
11.000000	32.000000	291.340818
11.000000	33.000000	299.178827
11.000000	34.000000	307.115800
11.000000	35.000000	315.152987
11.000000	36.000000	323.291654
11.000000	37.000000	331.533082
11.000000	38.000000	339.878569
11.000000	39.000000	348.329428
11.000000	40.000000	356.886989
12.000000	21.000000	204.569826
12.000000	22.000000	211.312241
12.000000	23.000000	218.139788
12.000000	24.000000	225.053541
12.000000	25.000000	232.054589
12.000000	26.000000	239.144034
12.000000	27.000000	246.322992
12.000000	28.000000	253.592593
12.000000	29.000000	260.953982
12.000000	30.000000	268.408319
12.000000	31.000000	275.956775
12.000000	32.000000	283.600541
12.000000	33.000000	291.340818
12.000000	34.000000	299.178827
12.000000	35.000000	307.115800
12.000000	36.000000	315.152987
12.000000	37.000000	323.291654
12.000000	38.000000	331.533082
12.000000	39.000000	339.878569
12.000000	40.000000	348.329428
13.000000	21.000000	197.911481
13.000000	22.000000	204.569826
13.000000	23.000000	211.312241
13.000000	24.000000	218.139788
13.000000	25.000000	225.053541
13.000000	26.000000	232.054589
13.000000	27.000000	239.144034
13.000000	28.000000	246.322992
13.000000	29.000000	253.592593
13.000000	30.000000	260.953982
13.000000	31.000000	268.408319
13.000000	32.000000	275.956775
13.000000	33.000000	283.600541
13.000000	34.000000	291.340818
13.000000	35.000000	299.178827
13.000000	36.000000	307.115800
13.000000	37.000000	315.152987
13.000000	38.000000	323.291654
13.000000	39.000000	331.533082
13.000000	40.000000	339.878569
14.000000	21.000000	191.336158
14.000000	22.000000	197.911481
14.000000	23.000000	204.569826
14.000000	24.000000	211.312241
14.000000	25.000000	218.139788
14.000000	26.000000	225.053541
14.000000	27.000000	232.054589
14.000000	28.000000	239.144034
14.000000	29.000000	246.322992
14.000000	30.000000	253.592593
14.000000	31.000000	260.953982
14.000000	32.000000	268.408319
14.000000	33.000000	275.956775
14.000000	34.000000	283.600541
14.000000	35.000000	291.340818
14.000000	36.000000	299.178827
14.000000	37.000000	307.115800
14.000000	38.000000	315.152987
14.000000	39.000000	323.291654
14.000000	40.000000	331.533082
15.000000	21.000000	184.842821
15.000000	22.000000	191.336158
15.000000	23.000000	197.911481
15.000000	24.000000	204.569826
15.000000	25.000000	211.312241
15.000000	26.000000	218.139788
15.000000	27.000000	225.053541
15.000000	28.000000	232.054589
15.000000	29.000000	239.144034
15.000000	30.000000	246.322992
15.000000	31.000000	253.592593
15.000000	32.000000	260.953982
15.000000	33.000000	268.408319
15.000000	34.000000	275.956775
15.000000	35.000000	283.600541
15.000000	36.000000	291.340818
15.000000	37.000000	299.178827
15.000000	38.000000	307.115800
15.000000	39.000000	315.152987
15.000000	40.000000	323.291654
16.000000	21.000000	178.430449
16.000000	22.000000	184.842821
16.000000	23.000000	191.336158
16.000000	24.000000	197.911481
16.000000	25.000000	204.569826
16.000000	26.000000	211.312241
16.000000	27.000000	218.139788
16.000000	28.000000	225.053541
16.000000	29.000000	232.054589
16.000000	30.000000	239.144034
16.000000	31.000000	246.322992
16.000000	32.000000	253.592593
16.000000	33.000000	260.953982
16.000000	34.000000	268.408319
16.000000	35.000000	275.956775
16.000000	36.000000	283.600541
16.000000	37.000000	291.340818
16.000000	38.000000	299.178827
16.000000	39.000000	307.115800
16.000000	40.000000	315.152987
17.000000	21.000000	172.098031
17.000000	22.000000	178.430449
17.000000	23.000000	184.842821
17.000000	24.000000	191.336158
17.000000	25.000000	197.911481
17.000000	26.000000	204.569826
17.000000	27.000000	211.312241
17.000000	28.000000	218.139788
17.000000	29.000000	225.053541
17.000000	30.000000	232.054589
17.000000	31.000000	239.144034
17.000000	32.000000	246.322992
17.000000	33.000000	253.592593
17.000000	34.000000	260.953982
17.000000	35.000000	268.408319
17.000000	36.000000	275.956775
17.000000	37.000000	283.600541
17.000000	38.000000	291.340818
17.000000	39.000000	299.178827
17.000000	40.000000	307.115800
18.000000	21.000000	165.844571
18.000000	22.000000	172.098031
18.000000	23.000000	178.430449
18.000000	24.000000	184.842821
18.000000	25.000000	191.336158
18.000000	26.000000	197.911481
18.000000	27.000000	204.569826
18.000000	28.000000	211.312241
18.000000	29.000000	218.139788
18.000000	30.000000	225.053541
18.000000	31.000000	232.054589
18.000000	32.000000	239.144034
18.000000	33.000000	246.322992
18.000000	34.000000	253.592593
18.000000	35.000000	260.953982
18.000000	36.000000	268.408319
18.000000	37.000000	275.956775
18.000000	38.000000	283.600541
18.000000	39.000000	291.340818
18.000000	40.000000	299.178827
19.000000	21.000000	159.669085
19.000000	22.000000	165.844571
19.000000	23.000000	172.098031
19.000000	24.000000	178.430449
19.000000	25.000000	184.842821
19.000000	26.000000	191.336158
19.000000	27.000000	197.911481
19.000000	28.000000	204.569826
19.000000	29.000000	211.312241
19.000000	30.000000	218.139788
19.000000	31.000000	225.053541
19.000000	32.000000	232.054589
19.000000	33.000000	239.144034
19.000000	34.000000	246.322992
19.000000	35.000000	253.592593
19.000000	36.000000	260.953982
19.000000	37.000000	268.408319
19.000000	38.000000	275.956775
19.000000	39.000000	283.600541
19.000000	40.000000	291.340818
20.000000	21.000000	153.570599
20.000000	22.000000	159.669085
20.000000	23.000000	165.844571
20.000000	24.000000	172.098031
20.000000	25.000000	178.430449
20.000000	26.000000	184.842821
20.000000	27.000000	191.336158
20.000000	28.000000	197.911481
20.000000	29.000000	204.569826
20.000000	30.000000	211.312241
20.000000	31.000000	218.139788
20.000000	32.000000	225.053541
20.000000	33.000000	232.054589
20.000000	34.000000	239.144034
20.000000	35.000000	246.322992
20.000000	36.000000	253.592593
20.000000	37.000000	260.953982
20.000000	38.000000	268.408319
20.000000	39.000000	275.956775
20.000000	40.000000	283.600541
21.000000	21.000000	147.548155
21.000000	22.000000	153.570599
21.000000	23.000000	159.669085
21.000000	24.000000	165.844571
21.000000	25.000000	172.098031
21.000000	26.000000	178.430449
21.000000	27.000000	184.842821
21.000000	28.000000	191.336158
21.000000	29.000000	197.911481
21.000000	30.000000	204.569826
21.000000	31.000000	211.312241
21.000000	32.000000	218.139788
21.000000	33.000000	225.053541
21.000000	34.000000	232.054589
21.000000	35.000000	239.144034
21.000000	36.000000	246.322992
21.000000	37.000000	253.592593
21.000000	38.000000	260.953982
21.000000	39.000000	268.408319
21.000000	40.000000	275.956775
1.000000	41.000000	283.600541
1.000000	42.000000	291.340818
1.000000	43.000000	299.178827
1.000000	44.000000	307.115800
1.000000	45.000000	315.152987
1.000000	46.000000	323.291654
1.000000	47.000000	331.533082
1.000000	48.000000	339.878569
1.000000	49.000000	348.329428
1.000000	50.000000	356.886989
1.000000	51.000000	365.552601
1.000000	52.000000	374.327627
1.000000	53.000000	383.213448
1.000000	54.000000	392.211465
1.000000	55.000000	401.323092
1.000000	56.000000	410.549766
1.000000	57.000000	419.892938
1.000000	58.000000	429.354079
1.000000	59.000000	438.934679
1.000000	60.000000	448.636246
2.000000	41.000000	291.340818
2.000000	42.000000	299.178827
2.000000	43.000000	307.115800
2.000000	44.000000	315.152987
2.000000	45.000000	323.291654
2.000000	46.000000	331.533082
2.000000	47.000000	339.878569
2.000000	48.000000	348.329428
2.000000	49.000000	356.886989
2.000000	50.000000	365.552601
2.000000	51.000000	374.327627
2.000000	52.000000	383.213448
2.000000	53.000000	392.211465
2.000000	54.000000	401.323092
2.000000	55.000000	410.549766
2.000000	56.000000	419.892938
2.000000	57.000000	429.354079
2.000000	58.000000	438.934679
2.000000	59.000000	448.636246
2.000000	60.000000	458.460308
3.000000	41.000000	299.178827
3.000000	42.000000	307.115800
3.000000	43.000000	315.152987
3.000000	44.000000	323.291654
3.000000	45.000000	331.533082
3.000000	46.000000	339.878569
3.000000	47.000000	348.329428
3.000000	48.000000	356.886989
3.000000	49.000000	365.552601
3.000000	50.000000	374.327627
3.000000	51.000000	383.213448
3.000000	52.000000	392.211465
3.000000	53.000000	401.323092
3.000000	54.000000	410.549766
3.000000	55.000000	419.892938
3.000000	56.000000	429.354079
3.000000	57.000000	438.934679
3.000000	58.000000	448.636246
3.000000	59.000000	458.460308
3.000000	60.000000	468.408411
4.000000	41.000000	307.115800
4.000000	42.000000	315.152987
4.000000	43.000000	323.291654
4.000000	44.000000	331.533082
4.000000	45.000000	339.878569
4.000000	46.000000	348.329428
4.000000	47.000000	356.886989
4.000000	48.000000	365.552601
4.000000	49.000000	374.327627
4.000000	50.000000	383.213448
4.000000	51.000000	392.211465
4.000000	52.000000	401.323092
4.000000	53.000000	410.549766
4.000000	54.000000	419.892938
4.000000	55.000000	429.354079
4.000000	56.000000	438.934679
4.000000	57.000000	448.636246
4.000000	58.000000	458.460308
4.000000	59.000000	468.408411
4.000000	60.000000	478.482121
5.000000	41.000000	315.152987
5.000000	42.000000	323.291654
5.000000	43.000000	331.533082
5.000000	44.000000	339.878569
5.000000	45.000000	348.329428
5.000000	46.000000	356.886989
5.000000	47.000000	365.552601
5.000000	48.000000	374.327627
5.000000	49.000000	383.213448
5.000000	50.000000	392.211465
5.000000	51.000000	401.323092
5.000000	52.000000	410.549766
5.000000	53.000000	419.892938
5.000000	54.000000	429.354079
5.000000	55.000000	438.934679
5.000000	56.000000	448.636246
5.000000	57.000000	458.460308
5.000000	58.000000	468.408411
5.000000	59.000000	478.482121
5.000000	60.000000	488.683025
6.000000	41.000000	323.291654
6.000000	42.000000	331.533082
6.000000	43.000000	339.878569
6.000000	44.000000	348.329428
6.000000	45.000000	356.886989
6.000000	46.000000	365.552601
6.000000	47.000000	374.327627
6.000000	48.000000	383.213448
6.000000	49.000000	392.211465
6.000000	50.000000	401.323092
6.000000	51.000000	410.549766
6.000000	52.000000	419.892938
6.000000	53.000000	429.354079
6.000000	54.000000	438.934679
6.000000	55.000000	448.636246
6.000000	56.000000	458.460308
6.000000	57.000000	468.408411
6.000000	58.000000	478.482121
6.000000	59.000000	488.683025
6.000000	60.000000	499.012728
7.000000	41.000000	331.533082
7.000000	42.000000	339.878569
7.000000	43.000000	348.329428
7.000000	44.000000	356.886989
7.000000	45.000000	365.552601
7.000000	46.000000	374.327627
7.000000	47.000000	383.213448
7.000000	48.000000	392.211465
7.000000	49.000000	401.323092
7.000000	50.000000	410.549766
7.000000	51.000000	419.892938
7.000000	52.000000	429.354079
7.000000	53.000000	438.934679
7.000000	54.000000	448.636246
7.000000	55.000000	458.460308
7.000000	56.000000	468.408411
7.000000	57.000000	478.482121
7.000000	58.000000	488.683025
7.000000	59.000000	499.012728
7.000000	60.000000	509.472856
8.000000	41.000000	339.878569
8.000000	42.000000	348.329428
8.000000	43.000000	356.886989
8.000000	44.000000	365.552601
8.000000	45.000000	374.327627
8.000000	46.000000	383.213448
8.000000	47.000000	392.211465
8.000000	48.000000	401.323092
8.000000	49.000000	410.549766
8.000000	50.000000	419.892938
8.000000	51.000000	429.354079
8.000000	52.000000	438.934679
8.000000	53.000000	448.636246
8.000000	54.000000	458.460308
8.000000	55.000000	468.408411
8.000000	56.000000	478.482121
8.000000	57.000000	488.683025
8.000000	58.000000	499.012728
8.000000	59.000000	509.472856
8.000000	60.000000	520.065057
9.000000	41.000000	348.329428
9.000000	42.000000	356.886989
9.000000	43.000000	365.552601
9.000000	44.000000	374.327627
9.000000	45.000000	383.213448
9.000000	46.000000	392.211465
9.000000	47.000000	401.323092
9.000000	48.000000	410.549766
9.000000	49.000000	419.892938
9.000000	50.000000	429.354079
9.000000	51.000000	438.934679
9.000000	52.000000	448.636246
9.000000	53.000000	458.460308
9.000000	54.000000	468.408411
9.000000	55.000000	478.482121
9.000000	56.000000	488.683025
9.000000	57.000000	499.012728
9.000000	58.000000	509.472856
9.000000	59.000000	520.065057
9.000000	60.000000	530.790998
10.000000	41.000000	356.886989
10.000000	42.000000	365.552601
10.000000	43.000000	374.327627
10.000000	44.000000	383.213448
10.000000	45.000000	392.211465
10.000000	46.000000	401.323092
10.000000	47.000000	410.549766
10.000000	48.000000	419.892938
10.000000	49.000000	429.354079
10.000000	50.000000	438.934679
10.000000	51.000000	448.636246
10.000000	52.000000	458.460308
10.000000	53.000000	468.408411
10.000000	54.000000	478.482121
10.000000	55.000000	488.683025
10.000000	56.000000	499.012728
10.000000	57.000000	509.472856
10.000000	58.000000	520.065057
10.000000	59.000000	530.790998
10.000000	60.000000	541.652367
11.000000	41.000000	365.552601
11.000000	42.000000	374.327627
11.000000	43.000000	383.213448
11.000000	44.000000	392.211465
11.000000	45.000000	401.323092
11.000000	46.000000	410.549766
11.000000	47.000000	419.892938
11.000000	48.000000	429.354079
11.000000	49.000000	438.934679
11.000000	50.000000	448.636246
11.000000	51.000000	458.460308
11.000000	52.000000	468.408411
11.000000	53.000000	478.482121
11.000000	54.000000	488.683025
11.000000	55.000000	499.012728
11.000000	56.000000	509.472856
11.000000	57.000000	520.065057
11.000000	58.000000	530.790998
11.000000	59.000000	541.652367
11.000000	60.000000	552.650875
12.000000	41.000000	374.327627
12.000000	42.000000	383.213448
12.000000	43.000000	392.211465
12.000000	44.000000	401.323092
12.000000	45.000000	410.549766
12.000000	46.000000	419.892938
12.000000	47.000000	429.354079
12.000000	48.000000	438.934679
12.000000	49.000000	448.636246
12.000000	50.000000	458.460308
12.000000	51.000000	468.408411
12.000000	52.000000	478.482121
12.000000	53.000000	488.683025
12.000000	54.000000	499.012728
12.000000	55.000000	509.472856
12.000000	56.000000	520.065057
12.000000	57.000000	530.790998
12.000000	58.000000	541.652367
12.000000	59.000000	552.650875
12.000000	60.000000	563.788252
13.000000	41.000000	383.213448
13.000000	42.000000	392.211465
13.000000	43.000000	401.323092
13.000000	44.000000	410.549766
13.000000	45.000000	419.892938
13.000000	46.000000	429.354079
13.000000	47.000000	438.934679
13.000000	48.000000	448.636246
13.000000	49.000000	458.460308
13.000000	50.000000	468.408411
13.000000	51.000000	478.482121
13.000000	52.000000	488.683025
13.000000	53.000000	499.012728
13.000000	54.000000	509.472856
13.000000	55.000000	520.065057
13.000000	56.000000	530.790998
13.000000	57.000000	541.652367
13.000000	58.000000	552.650875
13.000000	59.000000	563.788252
13.000000	60.000000	575.066254
14.000000	41.000000	392.211465
14.000000	42.000000	401.323092
14.000000	43.000000	410.549766
14.000000	44.000000	419.892938
14.000000	45.000000	429.354079
14.000000	46.000000	438.934679
14.000000	47.000000	448.636246
14.000000	48.000000	458.460308
14.000000	49.000000	468.408411
14.000000	50.000000	478.482121
14.000000	51.000000	488.683025
14.000000	52.000000	499.012728
14.000000	53.000000	509.472856
14.000000	54.000000	520.065057
14.000000	55.000000	530.790998
14.000000	56.000000	541.652367
14.000000	57.000000	552.650875
14.000000	58.000000	563.788252
14.000000	59.000000	575.066254
14.000000	60.000000	586.486654
15.000000	41.000000	401.323092
15.000000	42.000000	410.549766
15.000000	43.000000	419.892938
15.000000	44.000000	429.354079
15.000000	45.000000	438.934679
15.000000	46.000000	448.636246
15.000000	47.000000	458.460308
15.000000	48.000000	468.408411
15.000000	49.000000	478.482121
15.000000	50.000000	488.683025
15.000000	51.000000	499.012728
15.000000	52.000000	509.472856
15.000000	53.000000	520.065057
15.000000	54.000000	530.790998
15.000000	55.000000	541.652367
15.000000	56.000000	552.650875
15.000000	57.000000	563.788252
15.000000	58.000000	575.066254
15.000000	59.000000	586.486654
15.000000	60.000000	598.051251
16.000000	41.000000	410.549766
16.000000	42.000000	419.892938
16.000000	43.000000	429.354079
16.000000	44.000000	438.934679
16.000000	45.000000	448.636246
16.000000	46.000000	458.460308
16.000000	47.000000	468.408411
16.000000	48.000000	478.482121
16.000000	49.000000	488.683025
16.000000	50.000000	499.012728
16.000000	51.000000	509.472856
16.000000	52.000000	520.065057
16.000000	53.000000	530.790998
16.000000	54.000000	541.652367
16.000000	55.000000	552.650875
16.000000	56.000000	563.788252
16.000000	57.000000	575.066254
16.000000	58.000000	586.486654
16.000000	59.000000	598.051251
16.000000	60.000000	609.761866
17.000000	41.000000	419.892938
17.000000	42.000000	429.354079
17.000000	43.000000	438.934679
17.000000	44.000000	448.636246
17.000000	45.000000	458.460308
17.000000	46.000000	468.408411
17.000000	47.000000	478.482121
17.000000	48.000000	488.683025
17.000000	49.000000	499.012728
17.000000	50.000000	509.472856
17.000000	51.000000	520.065057
17.000000	52.000000	530.790998
17.000000	53.000000	541.652367
17.000000	54.000000	552.650875
17.000000	55.000000	563.788252
17.000000	56.000000	575.066254
17.000000	57.000000	586.486654
17.000000	58.000000	598.051251
17.000000	59.000000	609.761866
17.000000	60.000000	621.620342
18.000000	41.000000	429.354079
18.000000	42.000000	438.934679
18.000000	43.000000	448.636246
18.000000	44.000000	458.460308
18.000000	45.000000	468.408411
18.000000	46.000000	478.482121
18.000000	47.000000	488.683025
18.000000	48.000000	499.012728
18.000000	49.000000	509.472856
18.000000	50.000000	520.065057
18.000000	51.000000	530.790998
18.000000	52.000000	541.652367
18.000000	53.000000	552.650875
18.000000	54.000000	563.788252
18.000000	55.000000	575.066254
18.000000	56.000000	586.486654
18.000000	57.000000	598.051251
18.000000	58.000000	609.761866
18.000000	59.000000	621.620342
18.000000	60.000000	633.628547
19.000000	41.000000	438.934679
19.000000	42.000000	448.636246
19.000000	43.000000	458.460308
19.000000	44.000000	468.408411
19.000000	45.000000	478.482121
19.000000	46.000000	488.683025
19.000000	47.000000	499.012728
19.000000	48.000000	509.472856
19.000000	49.000000	520.065057
19.000000	50.000000	530.790998
19.000000	51.000000	541.652367
19.000000	52.000000	552.650875
19.000000	53.000000	563.788252
19.000000	54.000000	575.066254
19.000000	55.000000	586.486654
19.000000	56.000000	598.051251
19.000000	57.000000	609.761866
19.000000	58.000000	621.620342
19.000000	59.000000	633.628547
19.000000	60.000000	645.788370
20.000000	41.000000	448.636246
20.000000	42.000000	458.460308
20.000000	43.000000	468.408411
20.000000	44.000000	478.482121
20.000000	45.000000	488.683025
20.000000	46.000000	499.012728
20.000000	47.000000	509.472856
20.000000	48.000000	520.065057
20.000000	49.000000	530.790998
20.000000	50.000000	541.652367
20.000000	51.000000	552.650875
20.000000	52.000000	563.788252
20.000000	53.000000	575.066254
20.000000	54.000000	586.486654
20.000000	55.000000	598.051251
20.000000	56.000000	609.761866
20.000000	57.000000	621.620342
20.000000	58.000000	633.628547
20.000000	59.000000	645.788370
20.000000	60.000000	658.101726
21.000000	41.000000	458.460308
21.000000	42.000000	468.408411
21.000000	43.000000	478.482121
21.000000	44.000000	488.683025
21.000000	45.000000	499.012728
21.000000	46.000000	509.472856
21.000000	47.000000	520.065057
21.000000	48.000000	530.790998
21.000000	49.000000	541.652367
21.000000	50.000000	552.650875
21.000000	51.000000	563.788252
21.000000	52.000000	575.066254
21.000000	53.000000	586.486654
21.000000	54.000000	598.051251
21.000000	55.000000	609.761866
21.000000	56.000000	621.620342
21.000000	57.000000	633.628547
21.000000	58.000000	645.788370
21.000000	59.000000	658.101726
21.000000	60.000000	670.570554


==> a1.dat <==
1	1628.222011
2	1550.694583
3	1530.370466
4	1361.609691
5	1454.797064
6	1486.319606
7	1496.079142
8	1502.028849
9	822.934029
10	1504.270488


==> a2.dat <==
1	1562.127013
2	1298.491266
3	1562.127013
4	1589.849625
5	1589.849625
6	1277.538506
7	1167.527278
8	1353.552969
9	1562.127013
10	1562.127013


==> a3.dat <==
1	436.676515
2	436.676515
3	436.676515
4	436.676515
5	436.676515
6	326.034005
7	436.676515
8	491.997770
9	491.997770
10	436.676515


==> a4.dat <==
1	505.296976
2	452.876330
3	452.795539
4	400.652619
5	452.795539
6	400.374893
7	505.296976
8	505.296976
9	400.374893
10	453.073265


==> adj.dat <==
1	1096.925890
2	830.420919
3	1051.161655
4	1008.372508
5	885.311109
6	1015.606529
7	1011.996870
8	1022.452912
9	1014.649959
10	1022.448333


==> eigvec_1.dat <==
1.000000	1.000000	0.028172
1.000000	2.000000	0.028172
1.000000	3.000000	0.028172
1.000000	4.000000	0.028172
1.000000	5.000000	0.028172
1.000000	6.000000	0.028172
1.000000	7.000000	0.028172
1.000000	8.000000	0.028172
1.000000	9.000000	0.028172
1.000000	10.000000	0.028172
1.000000	11.000000	0.028172
1.000000	12.000000	0.028172
1.000000	13.000000	0.028172
1.000000	14.000000	0.028172
1.000000	15.000000	0.028172
1.000000	16.000000	0.028172
1.000000	17.000000	0.028172
1.000000	18.000000	0.028172
1.000000	19.000000	0.028172
1.000000	20.000000	0.028172
2.000000	1.000000	0.028172
2.000000	2.000000	0.028172
2.000000	3.000000	0.028172
2.000000	4.000000	0.028172
2.000000	5.000000	0.028172
2.000000	6.000000	0.028172
2.000000	7.000000	0.028172
2.000000	8.000000	0.028172
2.000000	9.000000	0.028172
2.000000	10.000000	0.028172
2.000000	11.000000	0.028172
2.000000	12.000000	0.028172
2.000000	13.000000	0.028172
2.000000	14.000000	0.028172
2.000000	15.000000	0.028172
2.000000	16.000000	0.028172
2.000000	17.000000	0.028172
2.000000	18.000000	0.028172
2.000000	19.000000	0.028172
2.000000	20.000000	0.028172
3.000000	1.000000	0.028172
3.000000	2.000000	0.028172
3.000000	3.000000	0.028172
3.000000	4.000000	0.028172
3.000000	5.000000	0.028172
3.000000	6.000000	0.028172
3.000000	7.000000	0.028172
3.000000	8.000000	0.028172
3.000000	9.000000	0.028172
3.000000	10.000000	0.028172
3.000000	11.000000	0.028172
3.000000	12.000000	0.028172
3.000000	13.000000	0.028172
3.000000	14.000000	0.028172
3.000000	15.000000	0.028172
3.000000	16.000000	0.028172
3.000000	17.000000	0.028172
3.000000	18.000000	0.028172
3.000000	19.000000	0.028172
3.000000	20.000000	0.028172
4.000000	1.000000	0.028172
4.000000	2.000000	0.028172
4.000000	3.000000	0.028172
4.000000	4.000000	0.028172
4.000000	5.000000	0.028172
4.000000	6.000000	0.028172
4.000000	7.000000	0.028172
4.000000	8.000000	0.028172
4.000000	9.000000	0.028172
4.000000	10.000000	0.028172
4.000000	11.000000	0.028172
4.000000	12.000000	0.028172
4.000000	13.000000	0.028172
4.000000	14.000000	0.028172
4.000000	15.000000	0.028172
4.000000	16.000000	0.028172
4.000000	17.000000	0.028172
4.000000	18.000000	0.028172
4.000000	19.000000	0.028172
4.000000	20.000000	0.028172
5.000000	1.000000	0.028172
5.000000	2.000000	0.028172
5.000000	3.000000	0.028172
5.000000	4.000000	0.028172
5.000000	5.000000	0.028172
5.000000	6.000000	0.028172
5.000000	7.000000	0.028172
5.000000	8.000000	0.028172
5.000000	9.000000	0.028172
5.000000	10.000000	0.028172
5.000000	11.000000	0.028172
5.000000	12.000000	0.028172
5.000000	13.000000	0.028172
5.000000	14.000000	0.028172
5.000000	15.000000	0.028172
5.000000	16.000000	0.028172
5.000000	17.000000	0.028172
5.000000	18.000000	0.028172
5.000000	19.000000	0.028172
5.000000	20.000000	0.028172
6.000000	1.000000	0.028172
6.000000	2.000000	0.028172
6.000000	3.000000	0.028172
6.000000	4.000000	0.028172
6.000000	5.000000	0.028172
6.000000	6.000000	0.028172
6.000000	7.000000	0.028172
6.000000	8.000000	0.028172
6.000000	9.000000	0.028172
6.000000	10.000000	0.028172
6.000000	11.000000	0.028172
6.000000	12.000000	0.028172
6.000000	13.000000	0.028172
6.000000	14.000000	0.028172
6.000000	15.000000	0.028172
6.000000	16.000000	0.028172
6.000000	17.000000	0.028172
6.000000	18.000000	0.028172
6.000000	19.000000	0.028172
6.000000	20.000000	0.028172
7.000000	1.000000	0.028172
7.000000	2.000000	0.028172
7.000000	3.000000	0.028172
7.000000	4.000000	0.028172
7.000000	5.000000	0.028172
7.000000	6.000000	0.028172
7.000000	7.000000	0.028172
7.000000	8.000000	0.028172
7.000000	9.000000	0.028172
7.000000	10.000000	0.028172
7.000000	11.000000	0.028172
7.000000	12.000000	0.028172
7.000000	13.000000	0.028172
7.000000	14.000000	0.028172
7.000000	15.000000	0.028172
7.000000	16.000000	0.028172
7.000000	17.000000	0.028172
7.000000	18.000000	0.028172
7.000000	19.000000	0.028172
7.000000	20.000000	0.028172
8.000000	1.000000	0.028172
8.000000	2.000000	0.028172
8.000000	3.000000	0.028172
8.000000	4.000000	0.028172
8.000000	5.000000	0.028172
8.000000	6.000000	0.028172
8.000000	7.000000	0.028172
8.000000	8.000000	0.028172
8.000000	9.000000	0.028172
8.000000	10.000000	0.028172
8.000000	11.000000	0.028172
8.000000	12.000000	0.028172
8.000000	13.000000	0.028172
8.000000	14.000000	0.028172
8.000000	15.000000	0.028172
8.000000	16.000000	0.028172
8.000000	17.000000	0.028172
8.000000	18.000000	0.028172
8.000000	19.000000	0.028172
8.000000	20.000000	0.028172
9.000000	1.000000	0.028172
9.000000	2.000000	0.028172
9.000000	3.000000	0.028172
9.000000	4.000000	0.028172
9.000000	5.000000	0.028172
9.000000	6.000000	0.028172
9.000000	7.000000	0.028172
9.000000	8.000000	0.028172
9.000000	9.000000	0.028172
9.000000	10.000000	0.028172
9.000000	11.000000	0.028172
9.000000	12.000000	0.028172
9.000000	13.000000	0.028172
9.000000	14.000000	0.028172
9.000000	15.000000	0.028172
9.000000	16.000000	0.028172
9.000000	17.000000	0.028172
9.000000	18.000000	0.028172
9.000000	19.000000	0.028172
9.000000	20.000000	0.028172
10.000000	1.000000	0.028172
10.000000	2.000000	0.028172
10.000000	3.000000	0.028172
10.000000	4.000000	0.028172
10.000000	5.000000	0.028172
10.000000	6.000000	0.028172
10.000000	7.000000	0.028172
10.000000	8.000000	0.028172
10.000000	9.000000	0.028172
10.000000	10.000000	0.028172
10.000000	11.000000	0.028172
10.000000	12.000000	0.028172
10.000000	13.000000	0.028172
10.000000	14.000000	0.028172
10.000000	15.000000	0.028172
10.000000	16.000000	0.028172
10.000000	17.000000	0.028172
10.000000	18.000000	0.028172
10.000000	19.000000	0.028172
10.000000	20.000000	0.028172
11.000000	1.000000	0.028172
11.000000	2.000000	0.028172
11.000000	3.000000	0.028172
11.000000	4.000000	0.028172
11.000000	5.000000	0.028172
11.000000	6.000000	0.028172
11.000000	7.000000	0.028172
11.000000	8.000000	0.028172
11.000000	9.000000	0.028172
11.000000	10.000000	0.028172
11.000000	11.000000	0.028172
11.000000	12.000000	0.028172
11.000000	13.000000	0.028172
11.000000	14.000000	0.028172
11.000000	15.000000	0.028172
11.000000	16.000000	0.028172
11.000000	17.000000	0.028172
11.000000	18.000000	0.028172
11.000000	19.000000	0.028172
11.000000	20.000000	0.028172
12.000000	1.000000	0.028172
12.000000	2.000000	0.028172
12.000000	3.000000	0.028172
12.000000	4.000000	0.028172
12.000000	5.000000	0.028172
12.000000	6.000000	0.028172
12.000000	7.000000	0.028172
12.000000	8.000000	0.028172
12.000000	9.000000	0.028172
12.000000	10.000000	0.028172
12.000000	11.000000	0.028172
12.000000	12.000000	0.028172
12.000000	13.000000	0.028172
12.000000	14.000000	0.028172
12.000000	15.000000	0.028172
12.000000	16.000000	0.028172
12.000000	17.000000	0.028172
12.000000	18.000000	0.028172
12.000000	19.000000	0.028172
12.000000	20.000000	0.028172
13.000000	1.000000	0.028172
13.000000	2.000000	0.028172
13.000000	3.000000	0.028172
13.000000	4.000000	0.028172
13.000000	5.000000	0.028172
13.000000	6.000000	0.028172
13.000000	7.000000	0.028172
13.000000	8.000000	0.028172
13.000000	9.000000	0.028172
13.000000	10.000000	0.028172
13.000000	11.000000	0.028172
13.000000	12.000000	0.028172
13.000000	13.000000	0.028172
13.000000	14.000000	0.028172
13.000000	15.000000	0.028172
13.000000	16.000000	0.028172
13.000000	17.000000	0.028172
13.000000	18.000000	0.028172
13.000000	19.000000	0.028172
13.000000	20.000000	0.028172
14.000000	1.000000	0.028172
14.000000	2.000000	0.028172
14.000000	3.000000	0.028172
14.000000	4.000000	0.028172
14.000000	5.000000	0.028172
14.000000	6.000000	0.028172
14.000000	7.000000	0.028172
14.000000	8.000000	0.028172
14.000000	9.000000	0.028172
14.000000	10.000000	0.028172
14.000000	11.000000	0.028172
14.000000	12.000000	0.028172
14.000000	13.000000	0.028172
14.000000	14.000000	0.028172
14.000000	15.000000	0.028172
14.000000	16.000000	0.028172
14.000000	17.000000	0.028172
14.000000	18.000000	0.028172
14.000000	19.000000	0.028172
14.000000	20.000000	0.028172
15.000000	1.000000	0.028172
15.000000	2.000000	0.028172
15.000000	3.000000	0.028172
15.000000	4.000000	0.028172
15.000000	5.000000	0.028172
15.000000	6.000000	0.028172
15.000000	7.000000	0.028172
15.000000	8.000000	0.028172
15.000000	9.000000	0.028172
15.000000	10.000000	0.028172
15.000000	11.000000	0.028172
15.000000	12.000000	0.028172
15.000000	13.000000	0.028172
15.000000	14.000000	0.028172
15.000000	15.000000	0.028172
15.000000	16.000000	0.028172
15.000000	17.000000	0.028172
15.000000	18.000000	0.028172
15.000000	19.000000	0.028172
15.000000	20.000000	0.028172
16.000000	1.000000	0.028172
16.000000	2.000000	0.028172
16.000000	3.000000	0.028172
16.000000	4.000000	0.028172
16.000000	5.000000	0.028172
16.000000	6.000000	0.028172
16.000000	7.000000	0.028172
16.000000	8.000000	0.028172
16.000000	9.000000	0.028172
16.000000	10.000000	0.028172
16.000000	11.000000	0.028172
16.000000	12.000000	0.028172
16.000000	13.000000	0.028172
16.000000	14.000000	0.028172
16.000000	15.000000	0.028172
16.000000	16.000000	0.028172
16.000000	17.000000	0.028172
16.000000	18.000000	0.028172
16.000000	19.000000	0.028172
16.000000	20.000000	0.028172
17.000000	1.000000	0.028172
17.000000	2.000000	0.028172
17.000000	3.000000	0.028172
17.000000	4.000000	0.028172
17.000000	5.000000	0.028172
17.000000	6.000000	0.028172
17.000000	7.000000	0.028172
17.000000	8.000000	0.028172
17.000000	9.000000	0.028172
17.000000	10.000000	0.028172
17.000000	11.000000	0.028172
17.000000	12.000000	0.028172
17.000000	13.000000	0.028172
17.000000	14.000000	0.028172
17.000000	15.000000	0.028172
17.000000	16.000000	0.028172
17.000000	17.000000	0.028172
17.000000	18.000000	0.028172
17.000000	19.000000	0.028172
17.000000	20.000000	0.028172
18.000000	1.000000	0.028172
18.000000	2.000000	0.028172
18.000000	3.000000	0.028172
18.000000	4.000000	0.028172
18.000000	5.000000	0.028172
18.000000	6.000000	0.028172
18.000000	7.000000	0.028172
18.000000	8.000000	0.028172
18.000000	9.000000	0.028172
18.000000	10.000000	0.028172
18.000000	11.000000	0.028172
18.000000	12.000000	0.028172
18.000000	13.000000	0.028172
18.000000	14.000000	0.028172
18.000000	15.000000	0.028172
18.000000	16.000000	0.028172
18.000000	17.000000	0.028172
18.000000	18.000000	0.028172
18.000000	19.000000	0.028172
18.000000	20.000000	0.028172
19.000000	1.000000	0.028172
19.000000	2.000000	0.028172
19.000000	3.000000	0.028172
19.000000	4.000000	0.028172
19.000000	5.000000	0.028172
19.000000	6.000000	0.028172
19.000000	7.000000	0.028172
19.000000	8.000000	0.028172
19.000000	9.000000	0.028172
19.000000	10.000000	0.028172
19.000000	11.000000	0.028172
19.000000	12.000000	0.028172
19.000000	13.000000	0.028172
19.000000	14.000000	0.028172
19.000000	15.000000	0.028172
19.000000	16.000000	0.028172
19.000000	17.000000	0.028172
19.000000	18.000000	0.028172
19.000000	19.000000	0.028172
19.000000	20.000000	0.028172
20.000000	1.000000	0.028172
20.000000	2.000000	0.028172
20.000000	3.000000	0.028172
20.000000	4.000000	0.028172
20.000000	5.000000	0.028172
20.000000	6.000000	0.028172
20.000000	7.000000	0.028172
20.000000	8.000000	0.028172
20.000000	9.000000	0.028172
20.000000	10.000000	0.028172
20.000000	11.000000	0.028172
20.000000	12.000000	0.028172
20.000000	13.000000	0.028172
20.000000	14.000000	0.028172
20.000000	15.000000	0.028172
20.000000	16.000000	0.028172
20.000000	17.000000	0.028172
20.000000	18.000000	0.028172
20.000000	19.000000	0.028172
20.000000	20.000000	0.028172
21.000000	1.000000	0.028172
21.000000	2.000000	0.028172
21.000000	3.000000	0.028172
21.000000	4.000000	0.028172
21.000000	5.000000	0.028172
21.000000	6.000000	0.028172
21.000000	7.000000	0.028172
21.000000	8.000000	0.028172
21.000000	9.000000	0.028172
21.000000	10.000000	0.028172
21.000000	11.000000	0.028172
21.000000	12.000000	0.028172
21.000000	13.000000	0.028172
21.000000	14.000000	0.028172
21.000000	15.000000	0.028172
21.000000	16.000000	0.028172
21.000000	17.000000	0.028172
21.000000	18.000000	0.028172
21.000000	19.000000	0.028172
21.000000	20.000000	0.028172
1.000000	21.000000	0.028172
1.000000	22.000000	0.028172
1.000000	23.000000	0.028172
1.000000	24.000000	0.028172
1.000000	25.000000	0.028172
1.000000	26.000000	0.028172
1.000000	27.000000	0.028172
1.000000	28.000000	0.028172
1.000000	29.000000	0.028172
1.000000	30.000000	0.028172
1.000000	31.000000	0.028172
1.000000	32.000000	0.028172
1.000000	33.000000	0.028172
1.000000	34.000000	0.028172
1.000000	35.000000	0.028172
1.000000	36.000000	0.028172
1.000000	37.000000	0.028172
1.000000	38.000000	0.028172
1.000000	39.000000	0.028172
1.000000	40.000000	0.028172
2.000000	21.000000	0.028172
2.000000	22.000000	0.028172
2.000000	23.000000	0.028172
2.000000	24.000000	0.028172
2.000000	25.000000	0.028172
2.000000	26.000000	0.028172
2.000000	27.000000	0.028172
2.000000	28.000000	0.028172
2.000000	29.000000	0.028172
2.000000	30.000000	0.028172
2.000000	31.000000	0.028172
2.000000	32.000000	0.028172
2.000000	33.000000	0.028172
2.000000	34.000000	0.028172
2.000000	35.000000	0.028172
2.000000	36.000000	0.028172
2.000000	37.000000	0.028172
2.000000	38.000000	0.028172
2.000000	39.000000	0.028172
2.000000	40.000000	0.028172
3.000000	21.000000	0.028172
3.000000	22.000000	0.028172
3.000000	23.000000	0.028172
3.000000	24.000000	0.028172
3.000000	25.000000	0.028172
3.000000	26.000000	0.028172
3.000000	27.000000	0.028172
3.000000	28.000000	0.028172
3.000000	29.000000	0.028172
3.000000	30.000000	0.028172
3.000000	31.000000	0.028172
3.000000	32.000000	0.028172
3.000000	33.000000	0.028172
3.000000	34.000000	0.028172
3.000000	35.000000	0.028172
3.000000	36.000000	0.028172
3.000000	37.000000	0.028172
3.000000	38.000000	0.028172
3.000000	39.000000	0.028172
3.000000	40.000000	0.028172
4.000000	21.000000	0.028172
4.000000	22.000000	0.028172
4.000000	23.000000	0.028172
4.000000	24.000000	0.028172
4.000000	25.000000	0.028172
4.000000	26.000000	0.028172
4.000000	27.000000	0.028172
4.000000	28.000000	0.028172
4.000000	29.000000	0.028172
4.000000	30.000000	0.028172
4.000000	31.000000	0.028172
4.000000	32.000000	0.028172
4.000000	33.000000	0.028172
4.000000	34.000000	0.028172
4.000000	35.000000	0.028172
4.000000	36.000000	0.028172
4.000000	37.000000	0.028172
4.000000	38.000000	0.028172
4.000000	39.000000	0.028172
4.000000	40.000000	0.028172
5.000000	21.000000	0.028172
5.000000	22.000000	0.028172
5.000000	23.000000	0.028172
5.000000	24.000000	0.028172
5.000000	25.000000	0.028172
5.000000	26.000000	0.028172
5.000000	27.000000	0.028172
5.000000	28.000000	0.028172
5.000000	29.000000	0.028172
5.000000	30.000000	0.028172
5.000000	31.000000	0.028172
5.000000	32.000000	0.028172
5.000000	33.000000	0.028172
5.000000	34.000000	0.028172
5.000000	35.000000	0.028172
5.000000	36.000000	0.028172
5.000000	37.000000	0.028172
5.000000	38.000000	0.028172
5.000000	39.000000	0.028172
5.000000	40.000000	0.028172
6.000000	21.000000	0.028172
6.000000	22.000000	0.028172
6.000000	23.000000	0.028172
6.000000	24.000000	0.028172
6.000000	25.000000	0.028172
6.000000	26.000000	0.028172
6.000000	27.000000	0.028172
6.000000	28.000000	0.028172
6.000000	29.000000	0.028172
6.000000	30.000000	0.028172
6.000000	31.000000	0.028172
6.000000	32.000000	0.028172
6.000000	33.000000	0.028172
6.000000	34.000000	0.028172
6.000000	35.000000	0.028172
6.000000	36.000000	0.028172
6.000000	37.000000	0.028172
6.000000	38.000000	0.028172
6.000000	39.000000	0.028172
6.000000	40.000000	0.028172
7.000000	21.000000	0.028172
7.000000	22.000000	0.028172
7.000000	23.000000	0.028172
7.000000	24.000000	0.028172
7.000000	25.000000	0.028172
7.000000	26.000000	0.028172
7.000000	27.000000	0.028172
7.000000	28.000000	0.028172
7.000000	29.000000	0.028172
7.000000	30.000000	0.028172
7.000000	31.000000	0.028172
7.000000	32.000000	0.028172
7.000000	33.000000	0.028172
7.000000	34.000000	0.028172
7.000000	35.000000	0.028172
7.000000	36.000000	0.028172
7.000000	37.000000	0.028172
7.000000	38.000000	0.028172
7.000000	39.000000	0.028172
7.000000	40.000000	0.028172
8.000000	21.000000	0.028172
8.000000	22.000000	0.028172
8.000000	23.000000	0.028172
8.000000	24.000000	0.028172
8.000000	25.000000	0.028172
8.000000	26.000000	0.028172
8.000000	27.000000	0.028172
8.000000	28.000000	0.028172
8.000000	29.000000	0.028172
8.000000	30.000000	0.028172
8.000000	31.000000	0.028172
8.000000	32.000000	0.028172
8.000000	33.000000	0.028172
8.000000	34.000000	0.028172
8.000000	35.000000	0.028172
8.000000	36.000000	0.028172
8.000000	37.000000	0.028172
8.000000	38.000000	0.028172
8.000000	39.000000	0.028172
8.000000	40.000000	0.028172
9.000000	21.000000	0.028172
9.000000	22.000000	0.028172
9.000000	23.000000	0.028172
9.000000	24.000000	0.028172
9.000000	25.000000	0.028172
9.000000	26.000000	0.028172
9.000000	27.000000	0.028172
9.000000	28.000000	0.028172
9.000000	29.000000	0.028172
9.000000	30.000000	0.028172
9.000000	31.000000	0.028172
9.000000	32.000000	0.028172
9.000000	33.000000	0.028172
9.000000	34.000000	0.028172
9.000000	35.000000	0.028172
9.000000	36.000000	0.028172
9.000000	37.000000	0.028172
9.000000	38.000000	0.028172
9.000000	39.000000	0.028172
9.000000	40.000000	0.028172
10.000000	21.000000	0.028172
10.000000	22.000000	0.028172
10.000000	23.000000	0.028172
10.000000	24.000000	0.028172
10.000000	25.000000	0.028172
10.000000	26.000000	0.028172
10.000000	27.000000	0.028172
10.000000	28.000000	0.028172
10.000000	29.000000	0.028172
10.000000	30.000000	0.028172
10.000000	31.000000	0.028172
10.000000	32.000000	0.028172
10.000000	33.000000	0.028172
10.000000	34.000000	0.028172
10.000000	35.000000	0.028172
10.000000	36.000000	0.028172
10.000000	37.000000	0.028172
10.000000	38.000000	0.028172
10.000000	39.000000	0.028172
10.000000	40.000000	0.028172
11.000000	21.000000	0.028172
11.000000	22.000000	0.028172
11.000000	23.000000	0.028172
11.000000	24.000000	0.028172
11.000000	25.000000	0.028172
11.000000	26.000000	0.028172
11.000000	27.000000	0.028172
11.000000	28.000000	0.028172
11.000000	29.000000	0.028172
11.000000	30.000000	0.028172
11.000000	31.000000	0.028172
11.000000	32.000000	0.028172
11.000000	33.000000	0.028172
11.000000	34.000000	0.028172
11.000000	35.000000	0.028172
11.000000	36.000000	0.028172
11.000000	37.000000	0.028172
11.000000	38.000000	0.028172
11.000000	39.000000	0.028172
11.000000	40.000000	0.028172
12.000000	21.000000	0.028172
12.000000	22.000000	0.028172
12.000000	23.000000	0.028172
12.000000	24.000000	0.028172
12.000000	25.000000	0.028172
12.000000	26.000000	0.028172
12.000000	27.000000	0.028172
12.000000	28.000000	0.028172
12.000000	29.000000	0.028172
12.000000	30.000000	0.028172
12.000000	31.000000	0.028172
12.000000	32.000000	0.028172
12.000000	33.000000	0.028172
12.000000	34.000000	0.028172
12.000000	35.000000	0.028172
12.000000	36.000000	0.028172
12.000000	37.000000	0.028172
12.000000	38.000000	0.028172
12.000000	39.000000	0.028172
12.000000	40.000000	0.028172
13.000000	21.000000	0.028172
13.000000	22.000000	0.028172
13.000000	23.000000	0.028172
13.000000	24.000000	0.028172
13.000000	25.000000	0.028172
13.000000	26.000000	0.028172
13.000000	27.000000	0.028172
13.000000	28.000000	0.028172
13.000000	29.000000	0.028172
13.000000	30.000000	0.028172
13.000000	31.000000	0.028172
13.000000	32.000000	0.028172
13.000000	33.000000	0.028172
13.000000	34.000000	0.028172
13.000000	35.000000	0.028172
13.000000	36.000000	0.028172
13.000000	37.000000	0.028172
13.000000	38.000000	0.028172
13.000000	39.000000	0.028172
13.000000	40.000000	0.028172
14.000000	21.000000	0.028172
14.000000	22.000000	0.028172
14.000000	23.000000	0.028172
14.000000	24.000000	0.028172
14.000000	25.000000	0.028172
14.000000	26.000000	0.028172
14.000000	27.000000	0.028172
14.000000	28.000000	0.028172
14.000000	29.000000	0.028172
14.000000	30.000000	0.028172
14.000000	31.000000	0.028172
14.000000	32.000000	0.028172
14.000000	33.000000	0.028172
14.000000	34.000000	0.028172
14.000000	35.000000	0.028172
14.000000	36.000000	0.028172
14.000000	37.000000	0.028172
14.000000	38.000000	0.028172
14.000000	39.000000	0.028172
14.000000	40.000000	0.028172
15.000000	21.000000	0.028172
15.000000	22.000000	0.028172
15.000000	23.000000	0.028172
15.000000	24.000000	0.028172
15.000000	25.000000	0.028172
15.000000	26.000000	0.028172
15.000000	27.000000	0.028172
15.000000	28.000000	0.028172
15.000000	29.000000	0.028172
15.000000	30.000000	0.028172
15.000000	31.000000	0.028172
15.000000	32.000000	0.028172
15.000000	33.000000	0.028172
15.000000	34.000000	0.028172
15.000000	35.000000	0.028172
15.000000	36.000000	0.028172
15.000000	37.000000	0.028172
15.000000	38.000000	0.028172
15.000000	39.000000	0.028172
15.000000	40.000000	0.028172
16.000000	21.000000	0.028172
16.000000	22.000000	0.028172
16.000000	23.000000	0.028172
16.000000	24.000000	0.028172
16.000000	25.000000	0.028172
16.000000	26.000000	0.028172
16.000000	27.000000	0.028172
16.000000	28.000000	0.028172
16.000000	29.000000	0.028172
16.000000	30.000000	0.028172
16.000000	31.000000	0.028172
16.000000	32.000000	0.028172
16.000000	33.000000	0.028172
16.000000	34.000000	0.028172
16.000000	35.000000	0.028172
16.000000	36.000000	0.028172
16.000000	37.000000	0.028172
16.000000	38.000000	0.028172
16.000000	39.000000	0.028172
16.000000	40.000000	0.028172
17.000000	21.000000	0.028172
17.000000	22.000000	0.028172
17.000000	23.000000	0.028172
17.000000	24.000000	0.028172
17.000000	25.000000	0.028172
17.000000	26.000000	0.028172
17.000000	27.000000	0.028172
17.000000	28.000000	0.028172
17.000000	29.000000	0.028172
17.000000	30.000000	0.028172
17.000000	31.000000	0.028172
17.000000	32.000000	0.028172
17.000000	33.000000	0.028172
17.000000	34.000000	0.028172
17.000000	35.000000	0.028172
17.000000	36.000000	0.028172
17.000000	37.000000	0.028172
17.000000	38.000000	0.028172
17.000000	39.000000	0.028172
17.000000	40.000000	0.028172
18.000000	21.000000	0.028172
18.000000	22.000000	0.028172
18.000000	23.000000	0.028172
18.000000	24.000000	0.028172
18.000000	25.000000	0.028172
18.000000	26.000000	0.028172
18.000000	27.000000	0.028172
18.000000	28.000000	0.028172
18.000000	29.000000	0.028172
18.000000	30.000000	0.028172
18.000000	31.000000	0.028172
18.000000	32.000000	0.028172
18.000000	33.000000	0.028172
18.000000	34.000000	0.028172
18.000000	35.000000	0.028172
18.000000	36.000000	0.028172
18.000000	37.000000	0.028172
18.000000	38.000000	0.028172
18.000000	39.000000	0.028172
18.000000	40.000000	0.028172
19.000000	21.000000	0.028172
19.000000	22.000000	0.028172
19.000000	23.000000	0.028172
19.000000	24.000000	0.028172
19.000000	25.000000	0.028172
19.000000	26.000000	0.028172
19.000000	27.000000	0.028172
19.000000	28.000000	0.028172
19.000000	29.000000	0.028172
19.000000	30.000000	0.028172
19.000000	31.000000	0.028172
19.000000	32.000000	0.028172
19.000000	33.000000	0.028172
19.000000	34.000000	0.028172
19.000000	35.000000	0.028172
19.000000	36.000000	0.028172
19.000000	37.000000	0.028172
19.000000	38.000000	0.028172
19.000000	39.000000	0.028172
19.000000	40.000000	0.028172
20.000000	21.000000	0.028172
20.000000	22.000000	0.028172
20.000000	23.000000	0.028172
20.000000	24.000000	0.028172
20.000000	25.000000	0.028172
20.000000	26.000000	0.028172
20.000000	27.000000	0.028172
20.000000	28.000000	0.028172
20.000000	29.000000	0.028172
20.000000	30.000000	0.028172
20.000000	31.000000	0.028172
20.000000	32.000000	0.028172
20.000000	33.000000	0.028172
20.000000	34.000000	0.028172
20.000000	35.000000	0.028172
20.000000	36.000000	0.028172
20.000000	37.000000	0.028172
20.000000	38.000000	0.028172
20.000000	39.000000	0.028172
20.000000	40.000000	0.028172
21.000000	21.000000	0.028172
21.000000	22.000000	0.028172
21.000000	23.000000	0.028172
21.000000	24.000000	0.028172
21.000000	25.000000	0.028172
21.000000	26.000000	0.028172
21.000000	27.000000	0.028172
21.000000	28.000000	0.028172
21.000000	29.000000	0.028172
21.000000	30.000000	0.028172
21.000000	31.000000	0.028172
21.000000	32.000000	0.028172
21.000000	33.000000	0.028172
21.000000	34.000000	0.028172
21.000000	35.000000	0.028172
21.000000	36.000000	0.028172
21.000000	37.000000	0.028172
21.000000	38.000000	0.028172
21.000000	39.000000	0.028172
21.000000	40.000000	0.028172
1.000000	41.000000	0.028172
1.000000	42.000000	0.028172
1.000000	43.000000	0.028172
1.000000	44.000000	0.028172
1.000000	45.000000	0.028172
1.000000	46.000000	0.028172
1.000000	47.000000	0.028172
1.000000	48.000000	0.028172
1.000000	49.000000	0.028172
1.000000	50.000000	0.028172
1.000000	51.000000	0.028172
1.000000	52.000000	0.028172
1.000000	53.000000	0.028172
1.000000	54.000000	0.028172
1.000000	55.000000	0.028172
1.000000	56.000000	0.028172
1.000000	57.000000	0.028172
1.000000	58.000000	0.028172
1.000000	59.000000	0.028172
1.000000	60.000000	0.028172
2.000000	41.000000	0.028172
2.000000	42.000000	0.028172
2.000000	43.000000	0.028172
2.000000	44.000000	0.028172
2.000000	45.000000	0.028172
2.000000	46.000000	0.028172
2.000000	47.000000	0.028172
2.000000	48.000000	0.028172
2.000000	49.000000	0.028172
2.000000	50.000000	0.028172
2.000000	51.000000	0.028172
2.000000	52.000000	0.028172
2.000000	53.000000	0.028172
2.000000	54.000000	0.028172
2.000000	55.000000	0.028172
2.000000	56.000000	0.028172
2.000000	57.000000	0.028172
2.000000	58.000000	0.028172
2.000000	59.000000	0.028172
2.000000	60.000000	0.028172
3.000000	41.000000	0.028172
3.000000	42.000000	0.028172
3.000000	43.000000	0.028172
3.000000	44.000000	0.028172
3.000000	45.000000	0.028172
3.000000	46.000000	0.028172
3.000000	47.000000	0.028172
3.000000	48.000000	0.028172
3.000000	49.000000	0.028172
3.000000	50.000000	0.028172
3.000000	51.000000	0.028172
3.000000	52.000000	0.028172
3.000000	53.000000	0.028172
3.000000	54.000000	0.028172
3.000000	55.000000	0.028172
3.000000	56.000000	0.028172
3.000000	57.000000	0.028172
3.000000	58.000000	0.028172
3.000000	59.000000	0.028172
3.000000	60.000000	0.028172
4.000000	41.000000	0.028172
4.000000	42.000000	0.028172
4.000000	43.000000	0.028172
4.000000	44.000000	0.028172
4.000000	45.000000	0.028172
4.000000	46.000000	0.028172
4.000000	47.000000	0.028172
4.000000	48.000000	0.028172
4.000000	49.000000	0.028172
4.000000	50.000000	0.028172
4.000000	51.000000	0.028172
4.000000	52.000000	0.028172
4.000000	53.000000	0.028172
4.000000	54.000000	0.028172
4.000000	55.000000	0.028172
4.000000	56.000000	0.028172
4.000000	57.000000	0.028172
4.000000	58.000000	0.028172
4.000000	59.000000	0.028172
4.000000	60.000000	0.028172
5.000000	41.000000	0.028172
5.000000	42.000000	0.028172
5.000000	43.000000	0.028172
5.000000	44.000000	0.028172
5.000000	45.000000	0.028172
5.000000	46.000000	0.028172
5.000000	47.000000	0.028172
5.000000	48.000000	0.028172
5.000000	49.000000	0.028172
5.000000	50.000000	0.028172
5.000000	51.000000	0.028172
5.000000	52.000000	0.028172
5.000000	53.000000	0.028172
5.000000	54.000000	0.028172
5.000000	55.000000	0.028172
5.000000	56.000000	0.028172
5.000000	57.000000	0.028172
5.000000	58.000000	0.028172
5.000000	59.000000	0.028172
5.000000	60.000000	0.028172
6.000000	41.000000	0.028172
6.000000	42.000000	0.028172
6.000000	43.000000	0.028172
6.000000	44.000000	0.028172
6.000000	45.000000	0.028172
6.000000	46.000000	0.028172
6.000000	47.000000	0.028172
6.000000	48.000000	0.028172
6.000000	49.000000	0.028172
6.000000	50.000000	0.028172
6.000000	51.000000	0.028172
6.000000	52.000000	0.028172
6.000000	53.000000	0.028172
6.000000	54.000000	0.028172
6.000000	55.000000	0.028172
6.000000	56.000000	0.028172
6.000000	57.000000	0.028172
6.000000	58.000000	0.028172
6.000000	59.000000	0.028172
6.000000	60.000000	0.028172
7.000000	41.000000	0.028172
7.000000	42.000000	0.028172
7.000000	43.000000	0.028172
7.000000	44.000000	0.028172
7.000000	45.000000	0.028172
7.000000	46.000000	0.028172
7.000000	47.000000	0.028172
7.000000	48.000000	0.028172
7.000000	49.000000	0.028172
7.000000	50.000000	0.028172
7.000000	51.000000	0.028172
7.000000	52.000000	0.028172
7.000000	53.000000	0.028172
7.000000	54.000000	0.028172
7.000000	55.000000	0.028172
7.000000	56.000000	0.028172
7.000000	57.000000	0.028172
7.000000	58.000000	0.028172
7.000000	59.000000	0.028172
7.000000	60.000000	0.028172
8.000000	41.000000	0.028172
8.000000	42.000000	0.028172
8.000000	43.000000	0.028172
8.000000	44.000000	0.028172
8.000000	45.000000	0.028172
8.000000	46.000000	0.028172
8.000000	47.000000	0.028172
8.000000	48.000000	0.028172
8.000000	49.000000	0.028172
8.000000	50.000000	0.028172
8.000000	51.000000	0.028172
8.000000	52.000000	0.028172
8.000000	53.000000	0.028172
8.000000	54.000000	0.028172
8.000000	55.000000	0.028172
8.000000	56.000000	0.028172
8.000000	57.000000	0.028172
8.000000	58.000000	0.028172
8.000000	59.000000	0.028172
8.000000	60.000000	0.028172
9.000000	41.000000	0.028172
9.000000	42.000000	0.028172
9.000000	43.000000	0.028172
9.000000	44.000000	0.028172
9.000000	45.000000	0.028172
9.000000	46.000000	0.028172
9.000000	47.000000	0.028172
9.000000	48.000000	0.028172
9.000000	49.000000	0.028172
9.000000	50.000000	0.028172
9.000000	51.000000	0.028172
9.000000	52.000000	0.028172
9.000000	53.000000	0.028172
9.000000	54.000000	0.028172
9.000000	55.000000	0.028172
9.000000	56.000000	0.028172
9.000000	57.000000	0.028172
9.000000	58.000000	0.028172
9.000000	59.000000	0.028172
9.000000	60.000000	0.028172
10.000000	41.000000	0.028172
10.000000	42.000000	0.028172
10.000000	43.000000	0.028172
10.000000	44.000000	0.028172
10.000000	45.000000	0.028172
10.000000	46.000000	0.028172
10.000000	47.000000	0.028172
10.000000	48.000000	0.028172
10.000000	49.000000	0.028172
10.000000	50.000000	0.028172
10.000000	51.000000	0.028172
10.000000	52.000000	0.028172
10.000000	53.000000	0.028172
10.000000	54.000000	0.028172
10.000000	55.000000	0.028172
10.000000	56.000000	0.028172
10.000000	57.000000	0.028172
10.000000	58.000000	0.028172
10.000000	59.000000	0.028172
10.000000	60.000000	0.028172
11.000000	41.000000	0.028172
11.000000	42.000000	0.028172
11.000000	43.000000	0.028172
11.000000	44.000000	0.028172
11.000000	45.000000	0.028172
11.000000	46.000000	0.028172
11.000000	47.000000	0.028172
11.000000	48.000000	0.028172
11.000000	49.000000	0.028172
11.000000	50.000000	0.028172
11.000000	51.000000	0.028172
11.000000	52.000000	0.028172
11.000000	53.000000	0.028172
11.000000	54.000000	0.028172
11.000000	55.000000	0.028172
11.000000	56.000000	0.028172
11.000000	57.000000	0.028172
11.000000	58.000000	0.028172
11.000000	59.000000	0.028172
11.000000	60.000000	0.028172
12.000000	41.000000	0.028172
12.000000	42.000000	0.028172
12.000000	43.000000	0.028172
12.000000	44.000000	0.028172
12.000000	45.000000	0.028172
12.000000	46.000000	0.028172
12.000000	47.000000	0.028172
12.000000	48.000000	0.028172
12.000000	49.000000	0.028172
12.000000	50.000000	0.028172
12.000000	51.000000	0.028172
12.000000	52.000000	0.028172
12.000000	53.000000	0.028172
12.000000	54.000000	0.028172
12.000000	55.000000	0.028172
12.000000	56.000000	0.028172
12.000000	57.000000	0.028172
12.000000	58.000000	0.028172
12.000000	59.000000	0.028172
12.000000	60.000000	0.028172
13.000000	41.000000	0.028172
13.000000	42.000000	0.028172
13.000000	43.000000	0.028172
13.000000	44.000000	0.028172
13.000000	45.000000	0.028172
13.000000	46.000000	0.028172
13.000000	47.000000	0.028172
13.000000	48.000000	0.028172
13.000000	49.000000	0.028172
13.000000	50.000000	0.028172
13.000000	51.000000	0.028172
13.000000	52.000000	0.028172
13.000000	53.000000	0.028172
13.000000	54.000000	0.028172
13.000000	55.000000	0.028172
13.000000	56.000000	0.028172
13.000000	57.000000	0.028172
13.000000	58.000000	0.028172
13.000000	59.000000	0.028172
13.000000	60.000000	0.028172
14.000000	41.000000	0.028172
14.000000	42.000000	0.028172
14.000000	43.000000	0.028172
14.000000	44.000000	0.028172
14.000000	45.000000	0.028172
14.000000	46.000000	0.028172
14.000000	47.000000	0.028172
14.000000	48.000000	0.028172
14.000000	49.000000	0.028172
14.000000	50.000000	0.028172
14.000000	51.000000	0.028172
14.000000	52.000000	0.028172
14.000000	53.000000	0.028172
14.000000	54.000000	0.028172
14.000000	55.000000	0.028172
14.000000	56.000000	0.028172
14.000000	57.000000	0.028172
14.000000	58.000000	0.028172
14.000000	59.000000	0.028172
14.000000	60.000000	0.028172
15.000000	41.000000	0.028172
15.000000	42.000000	0.028172
15.000000	43.000000	0.028172
15.000000	44.000000	0.028172
15.000000	45.000000	0.028172
15.000000	46.000000	0.028172
15.000000	47.000000	0.028172
15.000000	48.000000	0.028172
15.000000	49.000000	0.028172
15.000000	50.000000	0.028172
15.000000	51.000000	0.028172
15.000000	52.000000	0.028172
15.000000	53.000000	0.028172
15.000000	54.000000	0.028172
15.000000	55.000000	0.028172
15.000000	56.000000	0.028172
15.000000	57.000000	0.028172
15.000000	58.000000	0.028172
15.000000	59.000000	0.028172
15.000000	60.000000	0.028172
16.000000	41.000000	0.028172
16.000000	42.000000	0.028172
16.000000	43.000000	0.028172
16.000000	44.000000	0.028172
16.000000	45.000000	0.028172
16.000000	46.000000	0.028172
16.000000	47.000000	0.028172
16.000000	48.000000	0.028172
16.000000	49.000000	0.028172
16.000000	50.000000	0.028172
16.000000	51.000000	0.028172
16.000000	52.000000	0.028172
16.000000	53.000000	0.028172
16.000000	54.000000	0.028172
16.000000	55.000000	0.028172
16.000000	56.000000	0.028172
16.000000	57.000000	0.028172
16.000000	58.000000	0.028172
16.000000	59.000000	0.028172
16.000000	60.000000	0.028172
17.000000	41.000000	0.028172
17.000000	42.000000	0.028172
17.000000	43.000000	0.028172
17.000000	44.000000	0.028172
17.000000	45.000000	0.028172
17.000000	46.000000	0.028172
17.000000	47.000000	0.028172
17.000000	48.000000	0.028172
17.000000	49.000000	0.028172
17.000000	50.000000	0.028172
17.000000	51.000000	0.028172
17.000000	52.000000	0.028172
17.000000	53.000000	0.028172
17.000000	54.000000	0.028172
17.000000	55.000000	0.028172
17.000000	56.000000	0.028172
17.000000	57.000000	0.028172
17.000000	58.000000	0.028172
17.000000	59.000000	0.028172
17.000000	60.000000	0.028172
18.000000	41.000000	0.028172
18.000000	42.000000	0.028172
18.000000	43.000000	0.028172
18.000000	44.000000	0.028172
18.000000	45.000000	0.028172
18.000000	46.000000	0.028172
18.000000	47.000000	0.028172
18.000000	48.000000	0.028172
18.000000	49.000000	0.028172
18.000000	50.000000	0.028172
18.000000	51.000000	0.028172
18.000000	52.000000	0.028172
18.000000	53.000000	0.028172
18.000000	54.000000	0.028172
18.000000	55.000000	0.028172
18.000000	56.000000	0.028172
18.000000	57.000000	0.028172
18.000000	58.000000	0.028172
18.000000	59.000000	0.028172
18.000000	60.000000	0.028172
19.000000	41.000000	0.028172
19.000000	42.000000	0.028172
19.000000	43.000000	0.028172
19.000000	44.000000	0.028172
19.000000	45.000000	0.028172
19.000000	46.000000	0.028172
19.000000	47.000000	0.028172
19.000000	48.000000	0.028172
19.000000	49.000000	0.028172
19.000000	50.000000	0.028172
19.000000	51.000000	0.028172
19.000000	52.000000	0.028172
19.000000	53.000000	0.028172
19.000000	54.000000	0.028172
19.000000	55.000000	0.028172
19.000000	56.000000	0.028172
19.000000	57.000000	0.028172
19.000000	58.000000	0.028172
19.000000	59.000000	0.028172
19.000000	60.000000	0.028172
20.000000	41.000000	0.028172
20.000000	42.000000	0.028172
20.000000	43.000000	0.028172
20.000000	44.000000	0.028172
20.000000	45.000000	0.028172
20.000000	46.000000	0.028172
20.000000	47.000000	0.028172
20.000000	48.000000	0.028172
20.000000	49.000000	0.028172
20.000000	50.000000	0.028172
20.000000	51.000000	0.028172
20.000000	52.000000	0.028172
20.000000	53.000000	0.028172
20.000000	54.000000	0.028172
20.000000	55.000000	0.028172
20.000000	56.000000	0.028172
20.000000	57.000000	0.028172
20.000000	58.000000	0.028172
20.000000	59.000000	0.028172
20.000000	60.000000	0.028172
21.000000	41.000000	0.028172
21.000000	42.000000	0.028172
21.000000	43.000000	0.028172
21.000000	44.000000	0.028172
21.000000	45.000000	0.028172
21.000000	46.000000	0.028172
21.000000	47.000000	0.028172
21.000000	48.000000	0.028172
21.000000	49.000000	0.028172
21.000000	50.000000	0.028172
21.000000	51.000000	0.028172
21.000000	52.000000	0.028172
21.000000	53.000000	0.028172
21.000000	54.000000	0.028172
21.000000	55.000000	0.028172
21.000000	56.000000	0.028172
21.000000	57.000000	0.028172
21.000000	58.000000	0.028172
21.000000	59.000000	0.028172
21.000000	60.000000	0.028172


==> eigvec_2.dat <==
1.000000	1.000000	0.036165
1.000000	2.000000	0.036145
1.000000	3.000000	0.036099
1.000000	4.000000	0.036027
1.000000	5.000000	0.035929
1.000000	6.000000	0.035807
1.000000	7.000000	0.035660
1.000000	8.000000	0.035491
1.000000	9.000000	0.035302
1.000000	10.000000	0.035095
1.000000	11.000000	0.034873
1.000000	12.000000	0.034640
1.000000	13.000000	0.034402
1.000000	14.000000	0.034164
1.000000	15.000000	0.033934
1.000000	16.000000	0.033720
1.000000	17.000000	0.033532
1.000000	18.000000	0.033378
1.000000	19.000000	0.033268
1.000000	20.000000	0.033208
2.000000	1.000000	0.036170
2.000000	2.000000	0.036150
2.000000	3.000000	0.036104
2.000000	4.000000	0.036031
2.000000	5.000000	0.035933
2.000000	6.000000	0.035809
2.000000	7.000000	0.035661
2.000000	8.000000	0.035491
2.000000	9.000000	0.035299
2.000000	10.000000	0.035089
2.000000	11.000000	0.034863
2.000000	12.000000	0.034625
2.000000	13.000000	0.034381
2.000000	14.000000	0.034136
2.000000	15.000000	0.033897
2.000000	16.000000	0.033674
2.000000	17.000000	0.033477
2.000000	18.000000	0.033315
2.000000	19.000000	0.033198
2.000000	20.000000	0.033134
3.000000	1.000000	0.036172
3.000000	2.000000	0.036153
3.000000	3.000000	0.036106
3.000000	4.000000	0.036032
3.000000	5.000000	0.035932
3.000000	6.000000	0.035807
3.000000	7.000000	0.035656
3.000000	8.000000	0.035482
3.000000	9.000000	0.035286
3.000000	10.000000	0.035070
3.000000	11.000000	0.034836
3.000000	12.000000	0.034589
3.000000	13.000000	0.034332
3.000000	14.000000	0.034073
3.000000	15.000000	0.033818
3.000000	16.000000	0.033576
3.000000	17.000000	0.033360
3.000000	18.000000	0.033180
3.000000	19.000000	0.033049
3.000000	20.000000	0.032977
4.000000	1.000000	0.036173
4.000000	2.000000	0.036153
4.000000	3.000000	0.036105
4.000000	4.000000	0.036030
4.000000	5.000000	0.035928
4.000000	6.000000	0.035800
4.000000	7.000000	0.035646
4.000000	8.000000	0.035467
4.000000	9.000000	0.035264
4.000000	10.000000	0.035040
4.000000	11.000000	0.034795
4.000000	12.000000	0.034534
4.000000	13.000000	0.034260
4.000000	14.000000	0.033978
4.000000	15.000000	0.033697
4.000000	16.000000	0.033427
4.000000	17.000000	0.033179
4.000000	18.000000	0.032969
4.000000	19.000000	0.032813
4.000000	20.000000	0.032728
5.000000	1.000000	0.036172
5.000000	2.000000	0.036152
5.000000	3.000000	0.036103
5.000000	4.000000	0.036026
5.000000	5.000000	0.035922
5.000000	6.000000	0.035791
5.000000	7.000000	0.035632
5.000000	8.000000	0.035447
5.000000	9.000000	0.035237
5.000000	10.000000	0.035002
5.000000	11.000000	0.034743
5.000000	12.000000	0.034464
5.000000	13.000000	0.034167
5.000000	14.000000	0.033856
5.000000	15.000000	0.033540
5.000000	16.000000	0.033227
5.000000	17.000000	0.032933
5.000000	18.000000	0.032676
5.000000	19.000000	0.032482
5.000000	20.000000	0.032373
6.000000	1.000000	0.036170
6.000000	2.000000	0.036149
6.000000	3.000000	0.036099
6.000000	4.000000	0.036021
6.000000	5.000000	0.035915
6.000000	6.000000	0.035780
6.000000	7.000000	0.035616
6.000000	8.000000	0.035425
6.000000	9.000000	0.035205
6.000000	10.000000	0.034958
6.000000	11.000000	0.034684
6.000000	12.000000	0.034384
6.000000	13.000000	0.034059
6.000000	14.000000	0.033713
6.000000	15.000000	0.033351
6.000000	16.000000	0.032982
6.000000	17.000000	0.032622
6.000000	18.000000	0.032296
6.000000	19.000000	0.032039
6.000000	20.000000	0.031890
7.000000	1.000000	0.036168
7.000000	2.000000	0.036146
7.000000	3.000000	0.036095
7.000000	4.000000	0.036015
7.000000	5.000000	0.035906
7.000000	6.000000	0.035768
7.000000	7.000000	0.035600
7.000000	8.000000	0.035402
7.000000	9.000000	0.035173
7.000000	10.000000	0.034914
7.000000	11.000000	0.034624
7.000000	12.000000	0.034301
7.000000	13.000000	0.033946
7.000000	14.000000	0.033559
7.000000	15.000000	0.033142
7.000000	16.000000	0.032702
7.000000	17.000000	0.032252
7.000000	18.000000	0.031822
7.000000	19.000000	0.031460
7.000000	20.000000	0.031240
8.000000	1.000000	0.036165
8.000000	2.000000	0.036143
8.000000	3.000000	0.036091
8.000000	4.000000	0.036010
8.000000	5.000000	0.035899
8.000000	6.000000	0.035757
8.000000	7.000000	0.035585
8.000000	8.000000	0.035380
8.000000	9.000000	0.035144
8.000000	10.000000	0.034873
8.000000	11.000000	0.034567
8.000000	12.000000	0.034223
8.000000	13.000000	0.033837
8.000000	14.000000	0.033407
8.000000	15.000000	0.032930
8.000000	16.000000	0.032405
8.000000	17.000000	0.031838
8.000000	18.000000	0.031253
8.000000	19.000000	0.030714
8.000000	20.000000	0.030352
9.000000	1.000000	0.036163
9.000000	2.000000	0.036140
9.000000	3.000000	0.036088
9.000000	4.000000	0.036005
9.000000	5.000000	0.035892
9.000000	6.000000	0.035748
9.000000	7.000000	0.035572
9.000000	8.000000	0.035363
9.000000	9.000000	0.035120
9.000000	10.000000	0.034840
9.000000	11.000000	0.034521
9.000000	12.000000	0.034158
9.000000	13.000000	0.033746
9.000000	14.000000	0.033277
9.000000	15.000000	0.032740
9.000000	16.000000	0.032124
9.000000	17.000000	0.031415
9.000000	18.000000	0.030612
9.000000	19.000000	0.029766
9.000000	20.000000	0.029083
10.000000	1.000000	0.036162
10.000000	2.000000	0.036139
10.000000	3.000000	0.036086
10.000000	4.000000	0.036002
10.000000	5.000000	0.035888
10.000000	6.000000	0.035743
10.000000	7.000000	0.035564
10.000000	8.000000	0.035352
10.000000	9.000000	0.035105
10.000000	10.000000	0.034819
10.000000	11.000000	0.034491
10.000000	12.000000	0.034115
10.000000	13.000000	0.033684
10.000000	14.000000	0.033186
10.000000	15.000000	0.032604
10.000000	16.000000	0.031910
10.000000	17.000000	0.031060
10.000000	18.000000	0.029991
10.000000	19.000000	0.028631
10.000000	20.000000	0.027113
11.000000	1.000000	0.036161
11.000000	2.000000	0.036138
11.000000	3.000000	0.036085
11.000000	4.000000	0.036001
11.000000	5.000000	0.035887
11.000000	6.000000	0.035741
11.000000	7.000000	0.035562
11.000000	8.000000	0.035348
11.000000	9.000000	0.035099
11.000000	10.000000	0.034811
11.000000	11.000000	0.034480
11.000000	12.000000	0.034100
11.000000	13.000000	0.033662
11.000000	14.000000	0.033153
11.000000	15.000000	0.032553
11.000000	16.000000	0.031825
11.000000	17.000000	0.030901
11.000000	18.000000	0.029635
11.000000	19.000000	0.027632
11.000000	20.000000	0.023609
12.000000	1.000000	0.036162
12.000000	2.000000	0.036139
12.000000	3.000000	0.036086
12.000000	4.000000	0.036002
12.000000	5.000000	0.035888
12.000000	6.000000	0.035743
12.000000	7.000000	0.035564
12.000000	8.000000	0.035352
12.000000	9.000000	0.035105
12.000000	10.000000	0.034819
12.000000	11.000000	0.034491
12.000000	12.000000	0.034115
12.000000	13.000000	0.033684
12.000000	14.000000	0.033186
12.000000	15.000000	0.032604
12.000000	16.000000	0.031910
12.000000	17.000000	0.031060
12.000000	18.000000	0.029991
12.000000	19.000000	0.028631
12.000000	20.000000	0.027113
13.000000	1.000000	0.036163
13.000000	2.000000	0.036140
13.000000	3.000000	0.036088
13.000000	4.000000	0.036005
13.000000	5.000000	0.035892
13.000000	6.000000	0.035748
13.000000	7.000000	0.035572
13.000000	8.000000	0.035363
13.000000	9.000000	0.035120
13.000000	10.000000	0.034840
13.000000	11.000000	0.034521
13.000000	12.000000	0.034158
13.000000	13.000000	0.033746
13.000000	14.000000	0.033277
13.000000	15.000000	0.032740
13.000000	16.000000	0.032124
13.000000	17.000000	0.031415
13.000000	18.000000	0.030612
13.000000	19.000000	0.029766
13.000000	20.000000	0.029083
14.000000	1.000000	0.036165
14.000000	2.000000	0.036143
14.000000	3.000000	0.036091
14.000000	4.000000	0.036010
14.000000	5.000000	0.035899
14.000000	6.000000	0.035757
14.000000	7.000000	0.035585
14.000000	8.000000	0.035380
14.000000	9.000000	0.035144
14.000000	10.000000	0.034873
14.000000	11.000000	0.034567
14.000000	12.000000	0.034223
14.000000	13.000000	0.033837
14.000000	14.000000	0.033407
14.000000	15.000000	0.032930
14.000000	16.000000	0.032405
14.000000	17.000000	0.031838
14.000000	18.000000	0.031253
14.000000	19.000000	0.030714
14.000000	20.000000	0.030352
15.000000	1.000000	0.036168
15.000000	2.000000	0.036146
15.000000	3.000000	0.036095
15.000000	4.000000	0.036015
15.000000	5.000000	0.035906
15.000000	6.000000	0.035768
15.000000	7.000000	0.035600
15.000000	8.000000	0.035402
15.000000	9.000000	0.035173
15.000000	10.000000	0.034914
15.000000	11.000000	0.034624
15.000000	12.000000	0.034301
15.000000	13.000000	0.033946
15.000000	14.000000	0.033559
15.000000	15.000000	0.033142
15.000000	16.000000	0.032702
15.000000	17.000000	0.032252
15.000000	18.000000	0.031822
15.000000	19.000000	0.031460
15.000000	20.000000	0.031240
16.000000	1.000000	0.036170
16.000000	2.000000	0.036149
16.000000	3.000000	0.036099
16.000000	4.000000	0.036021
16.000000	5.000000	0.035915
16.000000	6.000000	0.035780
16.000000	7.000000	0.035616
16.000000	8.000000	0.035425
16.000000	9.000000	0.035205
16.000000	10.000000	0.034958
16.000000	11.000000	0.034684
16.000000	12.000000	0.034384
16.000000	13.000000	0.034059
16.000000	14.000000	0.033713
16.000000	15.000000	0.033351
16.000000	16.000000	0.032982
16.000000	17.000000	0.032622
16.000000	18.000000	0.032296
16.000000	19.000000	0.032039
16.000000	20.000000	0.031890
17.000000	1.000000	0.036172
17.000000	2.000000	0.036152
17.000000	3.000000	0.036103
17.000000	4.000000	0.036026
17.000000	5.000000	0.035922
17.000000	6.000000	0.035791
17.000000	7.000000	0.035632
17.000000	8.000000	0.035447
17.000000	9.000000	0.035237
17.000000	10.000000	0.035002
17.000000	11.000000	0.034743
17.000000	12.000000	0.034464
17.000000	13.000000	0.034167
17.000000	14.000000	0.033856
17.000000	15.000000	0.033540
17.000000	16.000000	0.033227
17.000000	17.000000	0.032933
17.000000	18.000000	0.032676
17.000000	19.000000	0.032482
17.000000	20.000000	0.032373
18.000000	1.000000	0.036173
18.000000	2.000000	0.036153
18.000000	3.000000	0.036105
18.000000	4.000000	0.036030
18.000000	5.000000	0.035928
18.000000	6.000000	0.035800
18.000000	7.000000	0.035646
18.000000	8.000000	0.035467
18.000000	9.000000	0.035264
18.000000	10.000000	0.035040
18.000000	11.000000	0.034795
18.000000	12.000000	0.034534
18.000000	13.000000	0.034260
18.000000	14.000000	0.033978
18.000000	15.000000	0.033697
18.000000	16.000000	0.033427
18.000000	17.000000	0.033179
18.000000	18.000000	0.032969
18.000000	19.000000	0.032813
18.000000	20.000000	0.032728
19.000000	1.000000	0.036172
19.000000	2.000000	0.036153
19.000000	3.000000	0.036106
19.000000	4.000000	0.036032
19.000000	5.000000	0.035932
19.000000	6.000000	0.035807
19.000000	7.000000	0.035656
19.000000	8.000000	0.035482
19.000000	9.000000	0.035286
19.000000	10.000000	0.035070
19.000000	11.000000	0.034836
19.000000	12.000000	0.034589
19.000000	13.000000	0.034332
19.000000	14.000000	0.034073
19.000000	15.000000	0.033818
19.000000	16.000000	0.033576
19.000000	17.000000	0.033360
19.000000	18.000000	0.033180
19.000000	19.000000	0.033049
19.000000	20.000000	0.032977
20.000000	1.000000	0.036170
20.000000	2.000000	0.036150
20.000000	3.000000	0.036104
20.000000	4.000000	0.036031
20.000000	5.000000	0.035933
20.000000	6.000000	0.035809
20.000000	7.000000	0.035661
20.000000	8.000000	0.035491
20.000000	9.000000	0.035299
20.000000	10.000000	0.035089
20.000000	11.000000	0.034863
20.000000	12.000000	0.034625
20.000000	13.000000	0.034381
20.000000	14.000000	0.034136
20.000000	15.000000	0.033897
20.000000	16.000000	0.033674
20.000000	17.000000	0.033477
20.000000	18.000000	0.033315
20.000000	19.000000	0.033198
20.000000	20.000000	0.033134
21.000000	1.000000	0.036165
21.000000	2.000000	0.036145
21.000000	3.000000	0.036099
21.000000	4.000000	0.036027
21.000000	5.000000	0.035929
21.000000	6.000000	0.035807
21.000000	7.000000	0.035660
21.000000	8.000000	0.035491
21.000000	9.000000	0.035302
21.000000	10.000000	0.035095
21.000000	11.000000	0.034873
21.000000	12.000000	0.034640
21.000000	13.000000	0.034402
21.000000	14.000000	0.034164
21.000000	15.000000	0.033934
21.000000	16.000000	0.033720
21.000000	17.000000	0.033532
21.000000	18.000000	0.033378
21.000000	19.000000	0.033268
21.000000	20.000000	0.033208
1.000000	21.000000	0.002959
1.000000	22.000000	0.002879
1.000000	23.000000	0.002723
1.000000	24.000000	0.002497
1.000000	25.000000	0.002211
1.000000	26.000000	0.001874
1.000000	27.000000	0.001497
1.000000	28.000000	0.001090
1.000000	29.000000	0.000662
1.000000	30.000000	0.000222
1.000000	31.000000	-0.000222
1.000000	32.000000	-0.000662
1.000000	33.000000	-0.001090
1.000000	34.000000	-0.001497
1.000000	35.000000	-0.001874
1.000000	36.000000	-0.002211
1.000000	37.000000	-0.002497
1.000000	38.000000	-0.002723
1.000000	39.000000	-0.002879
1.000000	40.000000	-0.002959
2.000000	21.000000	0.003037
2.000000	22.000000	0.002954
2.000000	23.000000	0.002791
2.000000	24.000000	0.002556
2.000000	25.000000	0.002260
2.000000	26.000000	0.001913
2.000000	27.000000	0.001527
2.000000	28.000000	0.001111
2.000000	29.000000	0.000674
2.000000	30.000000	0.000226
2.000000	31.000000	-0.000226
2.000000	32.000000	-0.000674
2.000000	33.000000	-0.001111
2.000000	34.000000	-0.001527
2.000000	35.000000	-0.001913
2.000000	36.000000	-0.002260
2.000000	37.000000	-0.002556
2.000000	38.000000	-0.002791
2.000000	39.000000	-0.002954
2.000000	40.000000	-0.003037
3.000000	21.000000	0.003198
3.000000	22.000000	0.003106
3.000000	23.000000	0.002928
3.000000	24.000000	0.002674
3.000000	25.000000	0.002357
3.000000	26.000000	0.001990
3.000000	27.000000	0.001584
3.000000	28.000000	0.001150
3.000000	29.000000	0.000698
3.000000	30.000000	0.000234
3.000000	31.000000	-0.000234
3.000000	32.000000	-0.000698
3.000000	33.000000	-0.001150
3.000000	34.000000	-0.001584
3.000000	35.000000	-0.001990
3.000000	36.000000	-0.002357
3.000000	37.000000	-0.002674
3.000000	38.000000	-0.002928
3.000000	39.000000	-0.003106
3.000000	40.000000	-0.003198
4.000000	21.000000	0.003448
4.000000	22.000000	0.003342
4.000000	23.000000	0.003139
4.000000	24.000000	0.002854
4.000000	25.000000	0.002504
4.000000	26.000000	0.002104
4.000000	27.000000	0.001669
4.000000	28.000000	0.001208
4.000000	29.000000	0.000731
4.000000	30.000000	0.000245
4.000000	31.000000	-0.000245
4.000000	32.000000	-0.000731
4.000000	33.000000	-0.001208
4.000000	34.000000	-0.001669
4.000000	35.000000	-0.002104
4.000000	36.000000	-0.002504
4.000000	37.000000	-0.002854
4.000000	38.000000	-0.003139
4.000000	39.000000	-0.003342
4.000000	40.000000	-0.003448
5.000000	21.000000	0.003802
5.000000	22.000000	0.003672
5.000000	23.000000	0.003429
5.000000	24.000000	0.003096
5.000000	25.000000	0.002697
5.000000	26.000000	0.002253
5.000000	27.000000	0.001777
5.000000	28.000000	0.001282
5.000000	29.000000	0.000773
5.000000	30.000000	0.000259
5.000000	31.000000	-0.000259
5.000000	32.000000	-0.000773
5.000000	33.000000	-0.001282
5.000000	34.000000	-0.001777
5.000000	35.000000	-0.002253
5.000000	36.000000	-0.002697
5.000000	37.000000	-0.003096
5.000000	38.000000	-0.003429
5.000000	39.000000	-0.003672
5.000000	40.000000	-0.003802
6.000000	21.000000	0.004283
6.000000	22.000000	0.004113
6.000000	23.000000	0.003806
6.000000	24.000000	0.003401
6.000000	25.000000	0.002934
6.000000	26.000000	0.002430
6.000000	27.000000	0.001904
6.000000	28.000000	0.001366
6.000000	29.000000	0.000822
6.000000	30.000000	0.000274
6.000000	31.000000	-0.000274
6.000000	32.000000	-0.000822
6.000000	33.000000	-0.001366
6.000000	34.000000	-0.001904
6.000000	35.000000	-0.002430
6.000000	36.000000	-0.002934
6.000000	37.000000	-0.003401
6.000000	38.000000	-0.003806
6.000000	39.000000	-0.004113
6.000000	40.000000	-0.004283
7.000000	21.000000	0.004931
7.000000	22.000000	0.004689
7.000000	23.000000	0.004276
7.000000	24.000000	0.003765
7.000000	25.000000	0.003206
7.000000	26.000000	0.002627
7.000000	27.000000	0.002042
7.000000	28.000000	0.001457
7.000000	29.000000	0.000873
7.000000	30.000000	0.000291
7.000000	31.000000	-0.000291
7.000000	32.000000	-0.000873
7.000000	33.000000	-0.001457
7.000000	34.000000	-0.002042
7.000000	35.000000	-0.002627
7.000000	36.000000	-0.003206
7.000000	37.000000	-0.003765
7.000000	38.000000	-0.004276
7.000000	39.000000	-0.004689
7.000000	40.000000	-0.004931
8.000000	21.000000	0.005817
8.000000	22.000000	0.005433
8.000000	23.000000	0.004842
8.000000	24.000000	0.004175
8.000000	25.000000	0.003496
8.000000	26.000000	0.002828
8.000000	27.000000	0.002178
8.000000	28.000000	0.001544
8.000000	29.000000	0.000922
8.000000	30.000000	0.000306
8.000000	31.000000	-0.000306
8.000000	32.000000	-0.000922
8.000000	33.000000	-0.001544
8.000000	34.000000	-0.002178
8.000000	35.000000	-0.002828
8.000000	36.000000	-0.003496
8.000000	37.000000	-0.004175
8.000000	38.000000	-0.004842
8.000000	39.000000	-0.005433
8.000000	40.000000	-0.005817
9.000000	21.000000	0.007085
9.000000	22.000000	0.006379
9.000000	23.000000	0.005480
9.000000	24.000000	0.004594
9.000000	25.000000	0.003771
9.000000	26.000000	0.003010
9.000000	27.000000	0.002297
9.000000	28.000000	0.001619
9.000000	29.000000	0.000963
9.000000	30.000000	0.000320
9.000000	31.000000	-0.000320
9.000000	32.000000	-0.000963
9.000000	33.000000	-0.001619
9.000000	34.000000	-0.002297
9.000000	35.000000	-0.003010
9.000000	36.000000	-0.003771
9.000000	37.000000	-0.004594
9.000000	38.000000	-0.005480
9.000000	39.000000	-0.006379
9.000000	40.000000	-0.007085
10.000000	21.000000	0.009054
10.000000	22.000000	0.007512
10.000000	23.000000	0.006099
10.000000	24.000000	0.004945
10.000000	25.000000	0.003981
10.000000	26.000000	0.003141
10.000000	27.000000	0.002380
10.000000	28.000000	0.001669
10.000000	29.000000	0.000990
10.000000	30.000000	0.000328
10.000000	31.000000	-0.000328
10.000000	32.000000	-0.000990
10.000000	33.000000	-0.001669
10.000000	34.000000	-0.002380
10.000000	35.000000	-0.003141
10.000000	36.000000	-0.003981
10.000000	37.000000	-0.004945
10.000000	38.000000	-0.006099
10.000000	39.000000	-0.007512
10.000000	40.000000	-0.009054
11.000000	21.000000	0.012560
11.000000	22.000000	0.008512
11.000000	23.000000	0.006455
11.000000	24.000000	0.005104
11.000000	25.000000	0.004065
11.000000	26.000000	0.003190
11.000000	27.000000	0.002410
11.000000	28.000000	0.001687
11.000000	29.000000	0.001000
11.000000	30.000000	0.000331
11.000000	31.000000	-0.000331
11.000000	32.000000	-0.001000
11.000000	33.000000	-0.001687
11.000000	34.000000	-0.002410
11.000000	35.000000	-0.003190
11.000000	36.000000	-0.004065
11.000000	37.000000	-0.005104
11.000000	38.000000	-0.006455
11.000000	39.000000	-0.008512
11.000000	40.000000	-0.012560
12.000000	21.000000	0.009054
12.000000	22.000000	0.007512
12.000000	23.000000	0.006099
12.000000	24.000000	0.004945
12.000000	25.000000	0.003981
12.000000	26.000000	0.003141
12.000000	27.000000	0.002380
12.000000	28.000000	0.001669
12.000000	29.000000	0.000990
12.000000	30.000000	0.000328
12.000000	31.000000	-0.000328
12.000000	32.000000	-0.000990
12.000000	33.000000	-0.001669
12.000000	34.000000	-0.002380
12.000000	35.000000	-0.003141
12.000000	36.000000	-0.003981
12.000000	37.000000	-0.004945
12.000000	38.000000	-0.006099
12.000000	39.000000	-0.007512
12.000000	40.000000	-0.009054
13.000000	21.000000	0.007085
13.000000	22.000000	0.006379
13.000000	23.000000	0.005480
13.000000	24.000000	0.004594
13.000000	25.000000	0.003771
13.000000	26.000000	0.003010
13.000000	27.000000	0.002297
13.000000	28.000000	0.001619
13.000000	29.000000	0.000963
13.000000	30.000000	0.000320
13.000000	31.000000	-0.000320
13.000000	32.000000	-0.000963
13.000000	33.000000	-0.001619
13.000000	34.000000	-0.002297
13.000000	35.000000	-0.003010
13.000000	36.000000	-0.003771
13.000000	37.000000	-0.004594
13.000000	38.000000	-0.005480
13.000000	39.000000	-0.006379
13.000000	40.000000	-0.007085
14.000000	21.000000	0.005817
14.000000	22.000000	0.005433
14.000000	23.000000	0.004842
14.000000	24.000000	0.004175
14.000000	25.000000	0.003496
14.000000	26.000000	0.002828
14.000000	27.000000	0.002178
14.000000	28.000000	0.001544
14.000000	29.000000	0.000922
14.000000	30.000000	0.000306
14.000000	31.000000	-0.000306
14.000000	32.000000	-0.000922
14.000000	33.000000	-0.001544
14.000000	34.000000	-0.002178
14.000000	35.000000	-0.002828
14.000000	36.000000	-0.003496
14.000000	37.000000	-0.004175
14.000000	38.000000	-0.004842
14.000000	39.000000	-0.005433
14.000000	40.000000	-0.005817
15.000000	21.000000	0.004931
15.000000	22.000000	0.004689
15.000000	23.000000	0.004276
15.000000	24.000000	0.003765
15.000000	25.000000	0.003206
15.000000	26.000000	0.002627
15.000000	27.000000	0.002042
15.000000	28.000000	0.001457
15.000000	29.000000	0.000873
15.000000	30.000000	0.000291
15.000000	31.000000	-0.000291
15.000000	32.000000	-0.000873
15.000000	33.000000	-0.001457
15.000000	34.000000	-0.002042
15.000000	35.000000	-0.002627
15.000000	36.000000	-0.003206
15.000000	37.000000	-0.003765
15.000000	38.000000	-0.004276
15.000000	39.000000	-0.004689
15.000000	40.000000	-0.004931
16.000000	21.000000	0.004283
16.000000	22.000000	0.004113
16.000000	23.000000	0.003806
16.000000	24.000000	0.003401
16.000000	25.000000	0.002934
16.000000	26.000000	0.002430
16.000000	27.000000	0.001904
16.000000	28.000000	0.001366
16.000000	29.000000	0.000822
16.000000	30.000000	0.000274
16.000000	31.000000	-0.000274
16.000000	32.000000	-0.000822
16.000000	33.000000	-0.001366
16.000000	34.000000	-0.001904
16.000000	35.000000	-0.002430
16.000000	36.000000	-0.002934
16.000000	37.000000	-0.003401
16.000000	38.000000	-0.003806
16.000000	39.000000	-0.004113
16.000000	40.000000	-0.004283
17.000000	21.000000	0.003802
17.000000	22.000000	0.003672
17.000000	23.000000	0.003429
17.000000	24.000000	0.003096
17.000000	25.000000	0.002697
17.000000	26.000000	0.002253
17.000000	27.000000	0.001777
17.000000	28.000000	0.001282
17.000000	29.000000	0.000773
17.000000	30.000000	0.000259
17.000000	31.000000	-0.000259
17.000000	32.000000	-0.000773
17.000000	33.000000	-0.001282
17.000000	34.000000	-0.001777
17.000000	35.000000	-0.002253
17.000000	36.000000	-0.002697
17.000000	37.000000	-0.003096
17.000000	38.000000	-0.003429
17.000000	39.000000	-0.003672
17.000000	40.000000	-0.003802
18.000000	21.000000	0.003448
18.000000	22.000000	0.003342
18.000000	23.000000	0.003139
18.000000	24.000000	0.002854
18.000000	25.000000	0.002504
18.000000	26.000000	0.002104
18.000000	27.000000	0.001669
18.000000	28.000000	0.001208
18.000000	29.000000	0.000731
18.000000	30.000000	0.000245
18.000000	31.000000	-0.000245
18.000000	32.000000	-0.000731
18.000000	33.000000	-0.001208
18.000000	34.000000	-0.001669
18.000000	35.000000	-0.002104
18.000000	36.000000	-0.002504
18.000000	37.000000	-0.002854
18.000000	38.000000	-0.003139
18.000000	39.000000	-0.003342
18.000000	40.000000	-0.003448
19.000000	21.000000	0.003198
19.000000	22.000000	0.003106
19.000000	23.000000	0.002928
19.000000	24.000000	0.002674
19.000000	25.000000	0.002357
19.000000	26.000000	0.001990
19.000000	27.000000	0.001584
19.000000	28.000000	0.001150
19.000000	29.000000	0.000698
19.000000	30.000000	0.000234
19.000000	31.000000	-0.000234
19.000000	32.000000	-0.000698
19.000000	33.000000	-0.001150
19.000000	34.000000	-0.001584
19.000000	35.000000	-0.001990
19.000000	36.000000	-0.002357
19.000000	37.000000	-0.002674
19.000000	38.000000	-0.002928
19.000000	39.000000	-0.003106
19.000000	40.000000	-0.003198
20.000000	21.000000	0.003037
20.000000	22.000000	0.002954
20.000000	23.000000	0.002791
20.000000	24.000000	0.002556
20.000000	25.000000	0.002260
20.000000	26.000000	0.001913
20.000000	27.000000	0.001527
20.000000	28.000000	0.001111
20.000000	29.000000	0.000674
20.000000	30.000000	0.000226
20.000000	31.000000	-0.000226
20.000000	32.000000	-0.000674
20.000000	33.000000	-0.001111
20.000000	34.000000	-0.001527
20.000000	35.000000	-0.001913
20.000000	36.000000	-0.002260
20.000000	37.000000	-0.002556
20.000000	38.000000	-0.002791
20.000000	39.000000	-0.002954
20.000000	40.000000	-0.003037
21.000000	21.000000	0.002959
21.000000	22.000000	0.002879
21.000000	23.000000	0.002723
21.000000	24.000000	0.002497
21.000000	25.000000	0.002211
21.000000	26.000000	0.001874
21.000000	27.000000	0.001497
21.000000	28.000000	0.001090
21.000000	29.000000	0.000662
21.000000	30.000000	0.000222
21.000000	31.000000	-0.000222
21.000000	32.000000	-0.000662
21.000000	33.000000	-0.001090
21.000000	34.000000	-0.001497
21.000000	35.000000	-0.001874
21.000000	36.000000	-0.002211
21.000000	37.000000	-0.002497
21.000000	38.000000	-0.002723
21.000000	39.000000	-0.002879
21.000000	40.000000	-0.002959
1.000000	41.000000	-0.033208
1.000000	42.000000	-0.033268
1.000000	43.000000	-0.033378
1.000000	44.000000	-0.033532
1.000000	45.000000	-0.033720
1.000000	46.000000	-0.033934
1.000000	47.000000	-0.034164
1.000000	48.000000	-0.034402
1.000000	49.000000	-0.034640
1.000000	50.000000	-0.034873
1.000000	51.000000	-0.035095
1.000000	52.000000	-0.035302
1.000000	53.000000	-0.035491
1.000000	54.000000	-0.035660
1.000000	55.000000	-0.035807
1.000000	56.000000	-0.035929
1.000000	57.000000	-0.036027
1.000000	58.000000	-0.036099
1.000000	59.000000	-0.036145
1.000000	60.000000	-0.036165
2.000000	41.000000	-0.033134
2.000000	42.000000	-0.033198
2.000000	43.000000	-0.033315
2.000000	44.000000	-0.033477
2.000000	45.000000	-0.033674
2.000000	46.000000	-0.033897
2.000000	47.000000	-0.034136
2.000000	48.000000	-0.034381
2.000000	49.000000	-0.034625
2.000000	50.000000	-0.034863
2.000000	51.000000	-0.035089
2.000000	52.000000	-0.035299
2.000000	53.000000	-0.035491
2.000000	54.000000	-0.035661
2.000000	55.000000	-0.035809
2.000000	56.000000	-0.035933
2.000000	57.000000	-0.036031
2.000000	58.000000	-0.036104
2.000000	59.000000	-0.036150
2.000000	60.000000	-0.036170
3.000000	41.000000	-0.032977
3.000000	42.000000	-0.033049
3.000000	43.000000	-0.033180
3.000000	44.000000	-0.033360
3.000000	45.000000	-0.033576
3.000000	46.000000	-0.033818
3.000000	47.000000	-0.034073
3.000000	48.000000	-0.034332
3.000000	49.000000	-0.034589
3.000000	50.000000	-0.034836
3.000000	51.000000	-0.035070
3.000000	52.000000	-0.035286
3.000000	53.000000	-0.035482
3.000000	54.000000	-0.035656
3.000000	55.000000	-0.035807
3.000000	56.000000	-0.035932
3.000000	57.000000	-0.036032
3.000000	58.000000	-0.036106
3.000000	59.000000	-0.036153
3.000000	60.000000	-0.036172
4.000000	41.000000	-0.032728
4.000000	42.000000	-0.032813
4.000000	43.000000	-0.032969
4.000000	44.000000	-0.033179
4.000000	45.000000	-0.033427
4.000000	46.000000	-0.033697
4.000000	47.000000	-0.033978
4.000000	48.000000	-0.034260
4.000000	49.000000	-0.034534
4.000000	50.000000	-0.034795
4.000000	51.000000	-0.035040
4.000000	52.000000	-0.035264
4.000000	53.000000	-0.035467
4.000000	54.000000	-0.035646
4.000000	55.000000	-0.035800
4.000000	56.000000	-0.035928
4.000000	57.000000	-0.036030
4.000000	58.000000	-0.036105
4.000000	59.000000	-0.036153
4.000000	60.000000	-0.036173
5.000000	41.000000	-0.032373
5.000000	42.000000	-0.032482
5.000000	43.000000	-0.032676
5.000000	44.000000	-0.032933
5.000000	45.000000	-0.033227
5.000000	46.000000	-0.033540
5.000000	47.000000	-0.033856
5.000000	48.000000	-0.034167
5.000000	49.000000	-0.034464
5.000000	50.000000	-0.034743
5.000000	51.000000	-0.035002
5.000000	52.000000	-0.035237
5.000000	53.000000	-0.035447
5.000000	54.000000	-0.035632
5.000000	55.000000	-0.035791
5.000000	56.000000	-0.035922
5.000000	57.000000	-0.036026
5.000000	58.000000	-0.036103
5.000000	59.000000	-0.036152
5.000000	60.000000	-0.036172
6.000000	41.000000	-0.031890
6.000000	42.000000	-0.032039
6.000000	43.000000	-0.032296
6.000000	44.000000	-0.032622
6.000000	45.000000	-0.032982
6.000000	46.000000	-0.033351
6.000000	47.000000	-0.033713
6.000000	48.000000	-0.034059
6.000000	49.000000	-0.034384
6.000000	50.000000	-0.034684
6.000000	51.000000	-0.034958
6.000000	52.000000	-0.035205
6.000000	53.000000	-0.035425
6.000000	54.000000	-0.035616
6.000000	55.000000	-0.035780
6.000000	56.000000	-0.035915
6.000000	57.000000	-0.036021
6.000000	58.000000	-0.036099
6.000000	59.000000	-0.036149
6.000000	60.000000	-0.036170
7.000000	41.000000	-0.031240
7.000000	42.000000	-0.031460
7.000000	43.000000	-0.031822
7.000000	44.000000	-0.032252
7.000000	45.000000	-0.032702
7.000000	46.000000	-0.033142
7.000000	47.000000	-0.033559
7.000000	48.000000	-0.033946
7.000000	49.000000	-0.034301
7.000000	50.000000	-0.034624
7.000000	51.000000	-0.034914
7.000000	52.000000	-0.035173
7.000000	53.000000	-0.035402
7.000000	54.000000	-0.035600
7.000000	55.000000	-0.035768
7.000000	56.000000	-0.035906
7.000000	57.000000	-0.036015
7.000000	58.000000	-0.036095
7.000000	59.000000	-0.036146
7.000000	60.000000	-0.036168
8.000000	41.000000	-0.030352
8.000000	42.000000	-0.030714
8.000000	43.000000	-0.031253
8.000000	44.000000	-0.031838
8.000000	45.000000	-0.032405
8.000000	46.000000	-0.032930
8.000000	47.000000	-0.033407
8.000000	48.000000	-0.033837
8.000000	49.000000	-0.034223
8.000000	50.000000	-0.034567
8.000000	51.000000	-0.034873
8.000000	52.000000	-0.035144
8.000000	53.000000	-0.035380
8.000000	54.000000	-0.035585
8.000000	55.000000	-0.035757
8.000000	56.000000	-0.035899
8.000000	57.000000	-0.036010
8.000000	58.000000	-0.036091
8.000000	59.000000	-0.036143
8.000000	60.000000	-0.036165
9.000000	41.000000	-0.029083
9.000000	42.000000	-0.029766
9.000000	43.000000	-0.030612
9.000000	44.000000	-0.031415
9.000000	45.000000	-0.032124
9.000000	46.000000	-0.032740
9.000000	47.000000	-0.033277
9.000000	48.000000	-0.033746
9.000000	49.000000	-0.034158
9.000000	50.000000	-0.034521
9.000000	51.000000	-0.034840
9.000000	52.000000	-0.035120
9.000000	53.000000	-0.035363
9.000000	54.000000	-0.035572
9.000000	55.000000	-0.035748
9.000000	56.000000	-0.035892
9.000000	57.000000	-0.036005
9.000000	58.000000	-0.036088
9.000000	59.000000	-0.036140
9.000000	60.000000	-0.036163
10.000000	41.000000	-0.027113
10.000000	42.000000	-0.028631
10.000000	43.000000	-0.029991
10.000000	44.000000	-0.031060
10.000000	45.000000	-0.031910
10.000000	46.000000	-0.032604
10.000000	47.000000	-0.033186
10.000000	48.000000	-0.033684
10.000000	49.000000	-0.034115
10.000000	50.000000	-0.034491
10.000000	51.000000	-0.034819
10.000000	52.000000	-0.035105
10.000000	53.000000	-0.035352
10.000000	54.000000	-0.035564
10.000000	55.000000	-0.035743
10.000000	56.000000	-0.035888
10.000000	57.000000	-0.036002
10.000000	58.000000	-0.036086
10.000000	59.000000	-0.036139
10.000000	60.000000	-0.036162
11.000000	41.000000	-0.023609
11.000000	42.000000	-0.027632
11.000000	43.000000	-0.029635
11.000000	44.000000	-0.030901
11.000000	45.000000	-0.031825
11.000000	46.000000	-0.032553
11.000000	47.000000	-0.033153
11.000000	48.000000	-0.033662
11.000000	49.000000	-0.034100
11.000000	50.000000	-0.034480
11.000000	51.000000	-0.034811
11.000000	52.000000	-0.035099
11.000000	53.000000	-0.035348
11.000000	54.000000	-0.035562
11.000000	55.000000	-0.035741
11.000000	56.000000	-0.035887
11.000000	57.000000	-0.036001
11.000000	58.000000	-0.036085
11.000000	59.000000	-0.036138
11.000000	60.000000	-0.036161
12.000000	41.000000	-0.027113
12.000000	42.000000	-0.028631
12.000000	43.000000	-0.029991
12.000000	44.000000	-0.031060
12.000000	45.000000	-0.031910
12.000000	46.000000	-0.032604
12.000000	47.000000	-0.033186
12.000000	48.000000	-0.033684
12.000000	49.000000	-0.034115
12.000000	50.000000	-0.034491
12.000000	51.000000	-0.034819
12.000000	52.000000	-0.035105
12.000000	53.000000	-0.035352
12.000000	54.000000	-0.035564
12.000000	55.000000	-0.035743
12.000000	56.000000	-0.035888
12.000000	57.000000	-0.036002
12.000000	58.000000	-0.036086
12.000000	59.000000	-0.036139
12.000000	60.000000	-0.036162
13.000000	41.000000	-0.029083
13.000000	42.000000	-0.029766
13.000000	43.000000	-0.030612
13.000000	44.000000	-0.031415
13.000000	45.000000	-0.032124
13.000000	46.000000	-0.032740
13.000000	47.000000	-0.033277
13.000000	48.000000	-0.033746
13.000000	49.000000	-0.034158
13.000000	50.000000	-0.034521
13.000000	51.000000	-0.034840
13.000000	52.000000	-0.035120
13.000000	53.000000	-0.035363
13.000000	54.000000	-0.035572
13.000000	55.000000	-0.035748
13.000000	56.000000	-0.035892
13.000000	57.000000	-0.036005
13.000000	58.000000	-0.036088
13.000000	59.000000	-0.036140
13.000000	60.000000	-0.036163
14.000000	41.000000	-0.030352
14.000000	42.000000	-0.030714
14.000000	43.000000	-0.031253
14.000000	44.000000	-0.031838
14.000000	45.000000	-0.032405
14.000000	46.000000	-0.032930
14.000000	47.000000	-0.033407
14.000000	48.000000	-0.033837
14.000000	49.000000	-0.034223
14.000000	50.000000	-0.034567
14.000000	51.000000	-0.034873
14.000000	52.000000	-0.035144
14.000000	53.000000	-0.035380
14.000000	54.000000	-0.035585
14.000000	55.000000	-0.035757
14.000000	56.000000	-0.035899
14.000000	57.000000	-0.036010
14.000000	58.000000	-0.036091
14.000000	59.000000	-0.036143
14.000000	60.000000	-0.036165
15.000000	41.000000	-0.031240
15.000000	42.000000	-0.031460
15.000000	43.000000	-0.031822
15.000000	44.000000	-0.032252
15.000000	45.000000	-0.032702
15.000000	46.000000	-0.033142
15.000000	47.000000	-0.033559
15.000000	48.000000	-0.033946
15.000000	49.000000	-0.034301
15.000000	50.000000	-0.034624
15.000000	51.000000	-0.034914
15.000000	52.000000	-0.035173
15.000000	53.000000	-0.035402
15.000000	54.000000	-0.035600
15.000000	55.000000	-0.035768
15.000000	56.000000	-0.035906
15.000000	57.000000	-0.036015
15.000000	58.000000	-0.036095
15.000000	59.000000	-0.036146
15.000000	60.000000	-0.036168
16.000000	41.000000	-0.031890
16.000000	42.000000	-0.032039
16.000000	43.000000	-0.032296
16.000000	44.000000	-0.032622
16.000000	45.000000	-0.032982
16.000000	46.000000	-0.033351
16.000000	47.000000	-0.033713
16.000000	48.000000	-0.034059
16.000000	49.000000	-0.034384
16.000000	50.000000	-0.034684
16.000000	51.000000	-0.034958
16.000000	52.000000	-0.035205
16.000000	53.000000	-0.035425
16.000000	54.000000	-0.035616
16.000000	55.000000	-0.035780
16.000000	56.000000	-0.035915
16.000000	57.000000	-0.036021
16.000000	58.000000	-0.036099
16.000000	59.000000	-0.036149
16.000000	60.000000	-0.036170
17.000000	41.000000	-0.032373
17.000000	42.000000	-0.032482
17.000000	43.000000	-0.032676
17.000000	44.000000	-0.032933
17.000000	45.000000	-0.033227
17.000000	46.000000	-0.033540
17.000000	47.000000	-0.033856
17.000000	48.000000	-0.034167
17.000000	49.000000	-0.034464
17.000000	50.000000	-0.034743
17.000000	51.000000	-0.035002
17.000000	52.000000	-0.035237
17.000000	53.000000	-0.035447
17.000000	54.000000	-0.035632
17.000000	55.000000	-0.035791
17.000000	56.000000	-0.035922
17.000000	57.000000	-0.036026
17.000000	58.000000	-0.036103
17.000000	59.000000	-0.036152
17.000000	60.000000	-0.036172
18.000000	41.000000	-0.032728
18.000000	42.000000	-0.032813
18.000000	43.000000	-0.032969
18.000000	44.000000	-0.033179
18.000000	45.000000	-0.033427
18.000000	46.000000	-0.033697
18.000000	47.000000	-0.033978
18.000000	48.000000	-0.034260
18.000000	49.000000	-0.034534
18.000000	50.000000	-0.034795
18.000000	51.000000	-0.035040
18.000000	52.000000	-0.035264
18.000000	53.000000	-0.035467
18.000000	54.000000	-0.035646
18.000000	55.000000	-0.035800
18.000000	56.000000	-0.035928
18.000000	57.000000	-0.036030
18.000000	58.000000	-0.036105
18.000000	59.000000	-0.036153
18.000000	60.000000	-0.036173
19.000000	41.000000	-0.032977
19.000000	42.000000	-0.033049
19.000000	43.000000	-0.033180
19.000000	44.000000	-0.033360
19.000000	45.000000	-0.033576
19.000000	46.000000	-0.033818
19.000000	47.000000	-0.034073
19.000000	48.000000	-0.034332
19.000000	49.000000	-0.034589
19.000000	50.000000	-0.034836
19.000000	51.000000	-0.035070
19.000000	52.000000	-0.035286
19.000000	53.000000	-0.035482
19.000000	54.000000	-0.035656
19.000000	55.000000	-0.035807
19.000000	56.000000	-0.035932
19.000000	57.000000	-0.036032
19.000000	58.000000	-0.036106
19.000000	59.000000	-0.036153
19.000000	60.000000	-0.036172
20.000000	41.000000	-0.033134
20.000000	42.000000	-0.033198
20.000000	43.000000	-0.033315
20.000000	44.000000	-0.033477
20.000000	45.000000	-0.033674
20.000000	46.000000	-0.033897
20.000000	47.000000	-0.034136
20.000000	48.000000	-0.034381
20.000000	49.000000	-0.034625
20.000000	50.000000	-0.034863
20.000000	51.000000	-0.035089
20.000000	52.000000	-0.035299
20.000000	53.000000	-0.035491
20.000000	54.000000	-0.035661
20.000000	55.000000	-0.035809
20.000000	56.000000	-0.035933
20.000000	57.000000	-0.036031
20.000000	58.000000	-0.036104
20.000000	59.000000	-0.036150
20.000000	60.000000	-0.036170
21.000000	41.000000	-0.033208
21.000000	42.000000	-0.033268
21.000000	43.000000	-0.033378
21.000000	44.000000	-0.033532
21.000000	45.000000	-0.033720
21.000000	46.000000	-0.033934
21.000000	47.000000	-0.034164
21.000000	48.000000	-0.034402
21.000000	49.000000	-0.034640
21.000000	50.000000	-0.034873
21.000000	51.000000	-0.035095
21.000000	52.000000	-0.035302
21.000000	53.000000	-0.035491
21.000000	54.000000	-0.035660
21.000000	55.000000	-0.035807
21.000000	56.000000	-0.035929
21.000000	57.000000	-0.036027
21.000000	58.000000	-0.036099
21.000000	59.000000	-0.036145
21.000000	60.000000	-0.036165


==> eigvec_3.dat <==
1.000000	1.000000	-0.023508
1.000000	2.000000	-0.023466
1.000000	3.000000	-0.023367
1.000000	4.000000	-0.023211
1.000000	5.000000	-0.023000
1.000000	6.000000	-0.022736
1.000000	7.000000	-0.022421
1.000000	8.000000	-0.022059
1.000000	9.000000	-0.021655
1.000000	10.000000	-0.021214
1.000000	11.000000	-0.020744
1.000000	12.000000	-0.020252
1.000000	13.000000	-0.019750
1.000000	14.000000	-0.019252
1.000000	15.000000	-0.018771
1.000000	16.000000	-0.018327
1.000000	17.000000	-0.017937
1.000000	18.000000	-0.017620
1.000000	19.000000	-0.017393
1.000000	20.000000	-0.017271
2.000000	1.000000	-0.023519
2.000000	2.000000	-0.023476
2.000000	3.000000	-0.023376
2.000000	4.000000	-0.023219
2.000000	5.000000	-0.023007
2.000000	6.000000	-0.022741
2.000000	7.000000	-0.022423
2.000000	8.000000	-0.022058
2.000000	9.000000	-0.021649
2.000000	10.000000	-0.021202
2.000000	11.000000	-0.020723
2.000000	12.000000	-0.020221
2.000000	13.000000	-0.019708
2.000000	14.000000	-0.019195
2.000000	15.000000	-0.018698
2.000000	16.000000	-0.018236
2.000000	17.000000	-0.017827
2.000000	18.000000	-0.017494
2.000000	19.000000	-0.017255
2.000000	20.000000	-0.017125
3.000000	1.000000	-0.023525
3.000000	2.000000	-0.023482
3.000000	3.000000	-0.023381
3.000000	4.000000	-0.023222
3.000000	5.000000	-0.023006
3.000000	6.000000	-0.022736
3.000000	7.000000	-0.022414
3.000000	8.000000	-0.022041
3.000000	9.000000	-0.021623
3.000000	10.000000	-0.021164
3.000000	11.000000	-0.020670
3.000000	12.000000	-0.020149
3.000000	13.000000	-0.019612
3.000000	14.000000	-0.019070
3.000000	15.000000	-0.018541
3.000000	16.000000	-0.018042
3.000000	17.000000	-0.017596
3.000000	18.000000	-0.017227
3.000000	19.000000	-0.016961
3.000000	20.000000	-0.016816
4.000000	1.000000	-0.023527
4.000000	2.000000	-0.023483
4.000000	3.000000	-0.023380
4.000000	4.000000	-0.023219
4.000000	5.000000	-0.022999
4.000000	6.000000	-0.022724
4.000000	7.000000	-0.022394
4.000000	8.000000	-0.022012
4.000000	9.000000	-0.021581
4.000000	10.000000	-0.021105
4.000000	11.000000	-0.020589
4.000000	12.000000	-0.020040
4.000000	13.000000	-0.019468
4.000000	14.000000	-0.018884
4.000000	15.000000	-0.018303
4.000000	16.000000	-0.017747
4.000000	17.000000	-0.017240
4.000000	18.000000	-0.016813
4.000000	19.000000	-0.016499
4.000000	20.000000	-0.016328
5.000000	1.000000	-0.023526
5.000000	2.000000	-0.023481
5.000000	3.000000	-0.023376
5.000000	4.000000	-0.023211
5.000000	5.000000	-0.022987
5.000000	6.000000	-0.022705
5.000000	7.000000	-0.022366
5.000000	8.000000	-0.021972
5.000000	9.000000	-0.021525
5.000000	10.000000	-0.021029
5.000000	11.000000	-0.020485
5.000000	12.000000	-0.019901
5.000000	13.000000	-0.019284
5.000000	14.000000	-0.018643
5.000000	15.000000	-0.017993
5.000000	16.000000	-0.017355
5.000000	17.000000	-0.016758
5.000000	18.000000	-0.016242
5.000000	19.000000	-0.015852
5.000000	20.000000	-0.015636
6.000000	1.000000	-0.023522
6.000000	2.000000	-0.023476
6.000000	3.000000	-0.023369
6.000000	4.000000	-0.023201
6.000000	5.000000	-0.022972
6.000000	6.000000	-0.022683
6.000000	7.000000	-0.022334
6.000000	8.000000	-0.021927
6.000000	9.000000	-0.021463
6.000000	10.000000	-0.020943
6.000000	11.000000	-0.020368
6.000000	12.000000	-0.019743
6.000000	13.000000	-0.019072
6.000000	14.000000	-0.018361
6.000000	15.000000	-0.017622
6.000000	16.000000	-0.016875
6.000000	17.000000	-0.016152
6.000000	18.000000	-0.015500
6.000000	19.000000	-0.014988
6.000000	20.000000	-0.014696
7.000000	1.000000	-0.023517
7.000000	2.000000	-0.023471
7.000000	3.000000	-0.023361
7.000000	4.000000	-0.023190
7.000000	5.000000	-0.022956
7.000000	6.000000	-0.022660
7.000000	7.000000	-0.022302
7.000000	8.000000	-0.021881
7.000000	9.000000	-0.021399
7.000000	10.000000	-0.020855
7.000000	11.000000	-0.020248
7.000000	12.000000	-0.019579
7.000000	13.000000	-0.018848
7.000000	14.000000	-0.018057
7.000000	15.000000	-0.017213
7.000000	16.000000	-0.016327
7.000000	17.000000	-0.015430
7.000000	18.000000	-0.014577
7.000000	19.000000	-0.013865
7.000000	20.000000	-0.013436
8.000000	1.000000	-0.023512
8.000000	2.000000	-0.023465
8.000000	3.000000	-0.023353
8.000000	4.000000	-0.023179
8.000000	5.000000	-0.022940
8.000000	6.000000	-0.022638
8.000000	7.000000	-0.022271
8.000000	8.000000	-0.021839
8.000000	9.000000	-0.021340
8.000000	10.000000	-0.020774
8.000000	11.000000	-0.020136
8.000000	12.000000	-0.019424
8.000000	13.000000	-0.018634
8.000000	14.000000	-0.017760
8.000000	15.000000	-0.016798
8.000000	16.000000	-0.015748
8.000000	17.000000	-0.014623
8.000000	18.000000	-0.013473
8.000000	19.000000	-0.012421
8.000000	20.000000	-0.011720
9.000000	1.000000	-0.023508
9.000000	2.000000	-0.023460
9.000000	3.000000	-0.023347
9.000000	4.000000	-0.023170
9.000000	5.000000	-0.022928
9.000000	6.000000	-0.022621
9.000000	7.000000	-0.022247
9.000000	8.000000	-0.021805
9.000000	9.000000	-0.021293
9.000000	10.000000	-0.020708
9.000000	11.000000	-0.020045
9.000000	12.000000	-0.019297
9.000000	13.000000	-0.018454
9.000000	14.000000	-0.017503
9.000000	15.000000	-0.016427
9.000000	16.000000	-0.015201
9.000000	17.000000	-0.013804
9.000000	18.000000	-0.012235
9.000000	19.000000	-0.010594
9.000000	20.000000	-0.009278
10.000000	1.000000	-0.023505
10.000000	2.000000	-0.023456
10.000000	3.000000	-0.023343
10.000000	4.000000	-0.023164
10.000000	5.000000	-0.022920
10.000000	6.000000	-0.022609
10.000000	7.000000	-0.022231
10.000000	8.000000	-0.021783
10.000000	9.000000	-0.021262
10.000000	10.000000	-0.020665
10.000000	11.000000	-0.019985
10.000000	12.000000	-0.019212
10.000000	13.000000	-0.018333
10.000000	14.000000	-0.017326
10.000000	15.000000	-0.016161
10.000000	16.000000	-0.014785
10.000000	17.000000	-0.013118
10.000000	18.000000	-0.011038
10.000000	19.000000	-0.008414
10.000000	20.000000	-0.005502
11.000000	1.000000	-0.023504
11.000000	2.000000	-0.023455
11.000000	3.000000	-0.023341
11.000000	4.000000	-0.023162
11.000000	5.000000	-0.022917
11.000000	6.000000	-0.022605
11.000000	7.000000	-0.022225
11.000000	8.000000	-0.021775
11.000000	9.000000	-0.021252
11.000000	10.000000	-0.020650
11.000000	11.000000	-0.019964
11.000000	12.000000	-0.019182
11.000000	13.000000	-0.018290
11.000000	14.000000	-0.017263
11.000000	15.000000	-0.016062
11.000000	16.000000	-0.014620
11.000000	17.000000	-0.012811
11.000000	18.000000	-0.010354
11.000000	19.000000	-0.006501
11.000000	20.000000	0.001197
12.000000	1.000000	-0.023505
12.000000	2.000000	-0.023456
12.000000	3.000000	-0.023343
12.000000	4.000000	-0.023164
12.000000	5.000000	-0.022920
12.000000	6.000000	-0.022609
12.000000	7.000000	-0.022231
12.000000	8.000000	-0.021783
12.000000	9.000000	-0.021262
12.000000	10.000000	-0.020665
12.000000	11.000000	-0.019985
12.000000	12.000000	-0.019212
12.000000	13.000000	-0.018333
12.000000	14.000000	-0.017326
12.000000	15.000000	-0.016161
12.000000	16.000000	-0.014785
12.000000	17.000000	-0.013118
12.000000	18.000000	-0.011038
12.000000	19.000000	-0.008414
12.000000	20.000000	-0.005502
13.000000	1.000000	-0.023508
13.000000	2.000000	-0.023460
13.000000	3.000000	-0.023347
13.000000	4.000000	-0.023170
13.000000	5.000000	-0.022928
13.000000	6.000000	-0.022621
13.000000	7.000000	-0.022247
13.000000	8.000000	-0.021805
13.000000	9.000000	-0.021293
13.000000	10.000000	-0.020708
13.000000	11.000000	-0.020045
13.000000	12.000000	-0.019297
13.000000	13.000000	-0.018454
13.000000	14.000000	-0.017503
13.000000	15.000000	-0.016427
13.000000	16.000000	-0.015201
13.000000	17.000000	-0.013804
13.000000	18.000000	-0.012235
13.000000	19.000000	-0.010594
13.000000	20.000000	-0.009278
14.000000	1.000000	-0.023512
14.000000	2.000000	-0.023465
14.000000	3.000000	-0.023353
14.000000	4.000000	-0.023179
14.000000	5.000000	-0.022940
14.000000	6.000000	-0.022638
14.000000	7.000000	-0.022271
14.000000	8.000000	-0.021839
14.000000	9.000000	-0.021340
14.000000	10.000000	-0.020774
14.000000	11.000000	-0.020136
14.000000	12.000000	-0.019424
14.000000	13.000000	-0.018634
14.000000	14.000000	-0.017760
14.000000	15.000000	-0.016798
14.000000	16.000000	-0.015748
14.000000	17.000000	-0.014623
14.000000	18.000000	-0.013473
14.000000	19.000000	-0.012421
14.000000	20.000000	-0.011720
15.000000	1.000000	-0.023517
15.000000	2.000000	-0.023471
15.000000	3.000000	-0.023361
15.000000	4.000000	-0.023190
15.000000	5.000000	-0.022956
15.000000	6.000000	-0.022660
15.000000	7.000000	-0.022302
15.000000	8.000000	-0.021881
15.000000	9.000000	-0.021399
15.000000	10.000000	-0.020855
15.000000	11.000000	-0.020248
15.000000	12.000000	-0.019579
15.000000	13.000000	-0.018848
15.000000	14.000000	-0.018057
15.000000	15.000000	-0.017213
15.000000	16.000000	-0.016327
15.000000	17.000000	-0.015430
15.000000	18.000000	-0.014577
15.000000	19.000000	-0.013865
15.000000	20.000000	-0.013436
16.000000	1.000000	-0.023522
16.000000	2.000000	-0.023476
16.000000	3.000000	-0.023369
16.000000	4.000000	-0.023201
16.000000	5.000000	-0.022972
16.000000	6.000000	-0.022683
16.000000	7.000000	-0.022334
16.000000	8.000000	-0.021927
16.000000	9.000000	-0.021463
16.000000	10.000000	-0.020943
16.000000	11.000000	-0.020368
16.000000	12.000000	-0.019743
16.000000	13.000000	-0.019072
16.000000	14.000000	-0.018361
16.000000	15.000000	-0.017622
16.000000	16.000000	-0.016875
16.000000	17.000000	-0.016152
16.000000	18.000000	-0.015500
16.000000	19.000000	-0.014988
16.000000	20.000000	-0.014696
17.000000	1.000000	-0.023526
17.000000	2.000000	-0.023481
17.000000	3.000000	-0.023376
17.000000	4.000000	-0.023211
17.000000	5.000000	-0.022987
17.000000	6.000000	-0.022705
17.000000	7.000000	-0.022366
17.000000	8.000000	-0.021972
17.000000	9.000000	-0.021525
17.000000	10.000000	-0.021029
17.000000	11.000000	-0.020485
17.000000	12.000000	-0.019901
17.000000	13.000000	-0.019284
17.000000	14.000000	-0.018643
17.000000	15.000000	-0.017993
17.000000	16.000000	-0.017355
17.000000	17.000000	-0.016758
17.000000	18.000000	-0.016242
17.000000	19.000000	-0.015852
17.000000	20.000000	-0.015636
18.000000	1.000000	-0.023527
18.000000	2.000000	-0.023483
18.000000	3.000000	-0.023380
18.000000	4.000000	-0.023219
18.000000	5.000000	-0.022999
18.000000	6.000000	-0.022724
18.000000	7.000000	-0.022394
18.000000	8.000000	-0.022012
18.000000	9.000000	-0.021581
18.000000	10.000000	-0.021105
18.000000	11.000000	-0.020589
18.000000	12.000000	-0.020040
18.000000	13.000000	-0.019468
18.000000	14.000000	-0.018884
18.000000	15.000000	-0.018303
18.000000	16.000000	-0.017747
18.000000	17.000000	-0.017240
18.000000	18.000000	-0.016813
18.000000	19.000000	-0.016499
18.000000	20.000000	-0.016328
19.000000	1.000000	-0.023525
19.000000	2.000000	-0.023482
19.000000	3.000000	-0.023381
19.000000	4.000000	-0.023222
19.000000	5.000000	-0.023006
19.000000	6.000000	-0.022736
19.000000	7.000000	-0.022414
19.000000	8.000000	-0.022041
19.000000	9.000000	-0.021623
19.000000	10.000000	-0.021164
19.000000	11.000000	-0.020670
19.000000	12.000000	-0.020149
19.000000	13.000000	-0.019612
19.000000	14.000000	-0.019070
19.000000	15.000000	-0.018541
19.000000	16.000000	-0.018042
19.000000	17.000000	-0.017596
19.000000	18.000000	-0.017227
19.000000	19.000000	-0.016961
19.000000	20.000000	-0.016816
20.000000	1.000000	-0.023519
20.000000	2.000000	-0.023476
20.000000	3.000000	-0.023376
20.000000	4.000000	-0.023219
20.000000	5.000000	-0.023007
20.000000	6.000000	-0.022741
20.000000	7.000000	-0.022423
20.000000	8.000000	-0.022058
20.000000	9.000000	-0.021649
20.000000	10.000000	-0.021202
20.000000	11.000000	-0.020723
20.000000	12.000000	-0.020221
20.000000	13.000000	-0.019708
20.000000	14.000000	-0.019195
20.000000	15.000000	-0.018698
20.000000	16.000000	-0.018236
20.000000	17.000000	-0.017827
20.000000	18.000000	-0.017494
20.000000	19.000000	-0.017255
20.000000	20.000000	-0.017125
21.000000	1.000000	-0.023508
21.000000	2.000000	-0.023466
21.000000	3.000000	-0.023367
21.000000	4.000000	-0.023211
21.000000	5.000000	-0.023000
21.000000	6.000000	-0.022736
21.000000	7.000000	-0.022421
21.000000	8.000000	-0.022059
21.000000	9.000000	-0.021655
21.000000	10.000000	-0.021214
21.000000	11.000000	-0.020744
21.000000	12.000000	-0.020252
21.000000	13.000000	-0.019750
21.000000	14.000000	-0.019252
21.000000	15.000000	-0.018771
21.000000	16.000000	-0.018327
21.000000	17.000000	-0.017937
21.000000	18.000000	-0.017620
21.000000	19.000000	-0.017393
21.000000	20.000000	-0.017271
1.000000	21.000000	0.040749
1.000000	22.000000	0.040829
1.000000	23.000000	0.040956
1.000000	24.000000	0.041117
1.000000	25.000000	0.041296
1.000000	26.000000	0.041476
1.000000	27.000000	0.041642
1.000000	28.000000	0.041779
1.000000	29.000000	0.041876
1.000000	30.000000	0.041927
1.000000	31.000000	0.041927
1.000000	32.000000	0.041876
1.000000	33.000000	0.041779
1.000000	34.000000	0.041642
1.000000	35.000000	0.041476
1.000000	36.000000	0.041296
1.000000	37.000000	0.041117
1.000000	38.000000	0.040956
1.000000	39.000000	0.040829
1.000000	40.000000	0.040749
2.000000	21.000000	0.040614
2.000000	22.000000	0.040701
2.000000	23.000000	0.040840
2.000000	24.000000	0.041016
2.000000	25.000000	0.041212
2.000000	26.000000	0.041408
2.000000	27.000000	0.041587
2.000000	28.000000	0.041735
2.000000	29.000000	0.041839
2.000000	30.000000	0.041894
2.000000	31.000000	0.041894
2.000000	32.000000	0.041839
2.000000	33.000000	0.041735
2.000000	34.000000	0.041587
2.000000	35.000000	0.041408
2.000000	36.000000	0.041212
2.000000	37.000000	0.041016
2.000000	38.000000	0.040840
2.000000	39.000000	0.040701
2.000000	40.000000	0.040614
3.000000	21.000000	0.040311
3.000000	22.000000	0.040413
3.000000	23.000000	0.040578
3.000000	24.000000	0.040787
3.000000	25.000000	0.041018
3.000000	26.000000	0.041246
3.000000	27.000000	0.041453
3.000000	28.000000	0.041622
3.000000	29.000000	0.041741
3.000000	30.000000	0.041803
3.000000	31.000000	0.041803
3.000000	32.000000	0.041741
3.000000	33.000000	0.041622
3.000000	34.000000	0.041453
3.000000	35.000000	0.041246
3.000000	36.000000	0.041018
3.000000	37.000000	0.040787
3.000000	38.000000	0.040578
3.000000	39.000000	0.040413
3.000000	40.000000	0.040311
4.000000	21.000000	0.039825
4.000000	22.000000	0.039953
4.000000	23.000000	0.040164
4.000000	24.000000	0.040429
4.000000	25.000000	0.040716
4.000000	26.000000	0.040996
4.000000	27.000000	0.041247
4.000000	28.000000	0.041449
4.000000	29.000000	0.041590
4.000000	30.000000	0.041662
4.000000	31.000000	0.041662
4.000000	32.000000	0.041590
4.000000	33.000000	0.041449
4.000000	34.000000	0.041247
4.000000	35.000000	0.040996
4.000000	36.000000	0.040716
4.000000	37.000000	0.040429
4.000000	38.000000	0.040164
4.000000	39.000000	0.039953
4.000000	40.000000	0.039825
5.000000	21.000000	0.039132
5.000000	22.000000	0.039304
5.000000	23.000000	0.039588
5.000000	24.000000	0.039940
5.000000	25.000000	0.040312
5.000000	26.000000	0.040668
5.000000	27.000000	0.040978
5.000000	28.000000	0.041225
5.000000	29.000000	0.041396
5.000000	30.000000	0.041483
5.000000	31.000000	0.041483
5.000000	32.000000	0.041396
5.000000	33.000000	0.041225
5.000000	34.000000	0.040978
5.000000	35.000000	0.040668
5.000000	36.000000	0.040312
5.000000	37.000000	0.039940
5.000000	38.000000	0.039588
5.000000	39.000000	0.039304
5.000000	40.000000	0.039132
6.000000	21.000000	0.038190
6.000000	22.000000	0.038436
6.000000	23.000000	0.038840
6.000000	24.000000	0.039323
6.000000	25.000000	0.039818
6.000000	26.000000	0.040275
6.000000	27.000000	0.040665
6.000000	28.000000	0.040969
6.000000	29.000000	0.041176
6.000000	30.000000	0.041280
6.000000	31.000000	0.041280
6.000000	32.000000	0.041176
6.000000	33.000000	0.040969
6.000000	34.000000	0.040665
6.000000	35.000000	0.040275
6.000000	36.000000	0.039818
6.000000	37.000000	0.039323
6.000000	38.000000	0.038840
6.000000	39.000000	0.038436
6.000000	40.000000	0.038190
7.000000	21.000000	0.036926
7.000000	22.000000	0.037308
7.000000	23.000000	0.037910
7.000000	24.000000	0.038591
7.000000	25.000000	0.039254
7.000000	26.000000	0.039843
7.000000	27.000000	0.040329
7.000000	28.000000	0.040699
7.000000	29.000000	0.040948
7.000000	30.000000	0.041072
7.000000	31.000000	0.041072
7.000000	32.000000	0.040948
7.000000	33.000000	0.040699
7.000000	34.000000	0.040329
7.000000	35.000000	0.039843
7.000000	36.000000	0.039254
7.000000	37.000000	0.038591
7.000000	38.000000	0.037910
7.000000	39.000000	0.037308
7.000000	40.000000	0.036926
8.000000	21.000000	0.035206
8.000000	22.000000	0.035859
8.000000	23.000000	0.036799
8.000000	24.000000	0.037774
8.000000	25.000000	0.038660
8.000000	26.000000	0.039407
8.000000	27.000000	0.040002
8.000000	28.000000	0.040443
8.000000	29.000000	0.040735
8.000000	30.000000	0.040879
8.000000	31.000000	0.040879
8.000000	32.000000	0.040735
8.000000	33.000000	0.040443
8.000000	34.000000	0.040002
8.000000	35.000000	0.039407
8.000000	36.000000	0.038660
8.000000	37.000000	0.037774
8.000000	38.000000	0.036799
8.000000	39.000000	0.035859
8.000000	40.000000	0.035206
9.000000	21.000000	0.032762
9.000000	22.000000	0.034029
9.000000	23.000000	0.035556
9.000000	24.000000	0.036946
9.000000	25.000000	0.038101
9.000000	26.000000	0.039018
9.000000	27.000000	0.039721
9.000000	28.000000	0.040229
9.000000	29.000000	0.040559
9.000000	30.000000	0.040722
9.000000	31.000000	0.040722
9.000000	32.000000	0.040559
9.000000	33.000000	0.040229
9.000000	34.000000	0.039721
9.000000	35.000000	0.039018
9.000000	36.000000	0.038101
9.000000	37.000000	0.036946
9.000000	38.000000	0.035556
9.000000	39.000000	0.034029
9.000000	40.000000	0.032762
10.000000	21.000000	0.028986
10.000000	22.000000	0.031847
10.000000	23.000000	0.034355
10.000000	24.000000	0.036255
10.000000	25.000000	0.037677
10.000000	26.000000	0.038741
10.000000	27.000000	0.039528
10.000000	28.000000	0.040086
10.000000	29.000000	0.040444
10.000000	30.000000	0.040619
10.000000	31.000000	0.040619
10.000000	32.000000	0.040444
10.000000	33.000000	0.040086
10.000000	34.000000	0.039528
10.000000	35.000000	0.038741
10.000000	36.000000	0.037677
10.000000	37.000000	0.036255
10.000000	38.000000	0.034355
10.000000	39.000000	0.031847
10.000000	40.000000	0.028986
11.000000	21.000000	0.022290
11.000000	22.000000	0.029933
11.000000	23.000000	0.033670
11.000000	24.000000	0.035946
11.000000	25.000000	0.037510
11.000000	26.000000	0.038638
11.000000	27.000000	0.039459
11.000000	28.000000	0.040035
11.000000	29.000000	0.040404
11.000000	30.000000	0.040583
11.000000	31.000000	0.040583
11.000000	32.000000	0.040404
11.000000	33.000000	0.040035
11.000000	34.000000	0.039459
11.000000	35.000000	0.038638
11.000000	36.000000	0.037510
11.000000	37.000000	0.035946
11.000000	38.000000	0.033670
11.000000	39.000000	0.029933
11.000000	40.000000	0.022290
12.000000	21.000000	0.028986
12.000000	22.000000	0.031847
12.000000	23.000000	0.034355
12.000000	24.000000	0.036255
12.000000	25.000000	0.037677
12.000000	26.000000	0.038741
12.000000	27.000000	0.039528
12.000000	28.000000	0.040086
12.000000	29.000000	0.040444
12.000000	30.000000	0.040619
12.000000	31.000000	0.040619
12.000000	32.000000	0.040444
12.000000	33.000000	0.040086
12.000000	34.000000	0.039528
12.000000	35.000000	0.038741
12.000000	36.000000	0.037677
12.000000	37.000000	0.036255
12.000000	38.000000	0.034355
12.000000	39.000000	0.031847
12.000000	40.000000	0.028986
13.000000	21.000000	0.032762
13.000000	22.000000	0.034029
13.000000	23.000000	0.035556
13.000000	24.000000	0.036946
13.000000	25.000000	0.038101
13.000000	26.000000	0.039018
13.000000	27.000000	0.039721
13.000000	28.000000	0.040229
13.000000	29.000000	0.040559
13.000000	30.000000	0.040722
13.000000	31.000000	0.040722
13.000000	32.000000	0.040559
13.000000	33.000000	0.040229
13.000000	34.000000	0.039721
13.000000	35.000000	0.039018
13.000000	36.000000	0.038101
13.000000	37.000000	0.036946
13.000000	38.000000	0.035556
13.000000	39.000000	0.034029
13.000000	40.000000	0.032762
14.000000	21.000000	0.035206
14.000000	22.000000	0.035859
14.000000	23.000000	0.036799
14.000000	24.000000	0.037774
14.000000	25.000000	0.038660
14.000000	26.000000	0.039407
14.000000	27.000000	0.040002
14.000000	28.000000	0.040443
14.000000	29.000000	0.040735
14.000000	30.000000	0.040879
14.000000	31.000000	0.040879
14.000000	32.000000	0.040735
14.000000	33.000000	0.040443
14.000000	34.000000	0.040002
14.000000	35.000000	0.039407
14.000000	36.000000	0.038660
14.000000	37.000000	0.037774
14.000000	38.000000	0.036799
14.000000	39.000000	0.035859
14.000000	40.000000	0.035206
15.000000	21.000000	0.036926
15.000000	22.000000	0.037308
15.000000	23.000000	0.037910
15.000000	24.000000	0.038591
15.000000	25.000000	0.039254
15.000000	26.000000	0.039843
15.000000	27.000000	0.040329
15.000000	28.000000	0.040699
15.000000	29.000000	0.040948
15.000000	30.000000	0.041072
15.000000	31.000000	0.041072
15.000000	32.000000	0.040948
15.000000	33.000000	0.040699
15.000000	34.000000	0.040329
15.000000	35.000000	0.039843
15.000000	36.000000	0.039254
15.000000	37.000000	0.038591
15.000000	38.000000	0.037910
15.000000	39.000000	0.037308
15.000000	40.000000	0.036926
16.000000	21.000000	0.038190
16.000000	22.000000	0.038436
16.000000	23.000000	0.038840
16.000000	24.000000	0.039323
16.000000	25.000000	0.039818
16.000000	26.000000	0.040275
16.000000	27.000000	0.040665
16.000000	28.000000	0.040969
16.000000	29.000000	0.041176
16.000000	30.000000	0.041280
16.000000	31.000000	0.041280
16.000000	32.000000	0.041176
16.000000	33.000000	0.040969
16.000000	34.000000	0.040665
16.000000	35.000000	0.040275
16.000000	36.000000	0.039818
16.000000	37.000000	0.039323
16.000000	38.000000	0.038840
16.000000	39.000000	0.038436
16.000000	40.000000	0.038190
17.000000	21.000000	0.039132
17.000000	22.000000	0.039304
17.000000	23.000000	0.039588
17.000000	24.000000	0.039940
17.000000	25.000000	0.040312
17.000000	26.000000	0.040668
17.000000	27.000000	0.040978
17.000000	28.000000	0.041225
17.000000	29.000000	0.041396
17.000000	30.000000	0.041483
17.000000	31.000000	0.041483
17.000000	32.000000	0.041396
17.000000	33.000000	0.041225
17.000000	34.000000	0.040978
17.000000	35.000000	0.040668
17.000000	36.000000	0.040312
17.000000	37.000000	0.039940
17.000000	38.000000	0.039588
17.000000	39.000000	0.039304
17.000000	40.000000	0.039132
18.000000	21.000000	0.039825
18.000000	22.000000	0.039953
18.000000	23.000000	0.040164
18.000000	24.000000	0.040429
18.000000	25.000000	0.040716
18.000000	26.000000	0.040996
18.000000	27.000000	0.041247
18.000000	28.000000	0.041449
18.000000	29.000000	0.041590
18.000000	30.000000	0.041662
18.000000	31.000000	0.041662
18.000000	32.000000	0.041590
18.000000	33.000000	0.041449
18.000000	34.000000	0.041247
18.000000	35.000000	0.040996
18.000000	36.000000	0.040716
18.000000	37.000000	0.040429
18.000000	38.000000	0.040164
18.000000	39.000000	0.039953
18.000000	40.000000	0.039825
19.000000	21.000000	0.040311
19.000000	22.000000	0.040413
19.000000	23.000000	0.040578
19.000000	24.000000	0.040787
19.000000	25.000000	0.041018
19.000000	26.000000	0.041246
19.000000	27.000000	0.041453
19.000000	28.000000	0.041622
19.000000	29.000000	0.041741
19.000000	30.000000	0.041803
19.000000	31.000000	0.041803
19.000000	32.000000	0.041741
19.000000	33.000000	0.041622
19.000000	34.000000	0.041453
19.000000	35.000000	0.041246
19.000000	36.000000	0.041018
19.000000	37.000000	0.040787
19.000000	38.000000	0.040578
19.000000	39.000000	0.040413
19.000000	40.000000	0.040311
20.000000	21.000000	0.040614
20.000000	22.000000	0.040701
20.000000	23.000000	0.040840
20.000000	24.000000	0.041016
20.000000	25.000000	0.041212
20.000000	26.000000	0.041408
20.000000	27.000000	0.041587
20.000000	28.000000	0.041735
20.000000	29.000000	0.041839
20.000000	30.000000	0.041894
20.000000	31.000000	0.041894
20.000000	32.000000	0.041839
20.000000	33.000000	0.041735
20.000000	34.000000	0.041587
20.000000	35.000000	0.041408
20.000000	36.000000	0.041212
20.000000	37.000000	0.041016
20.000000	38.000000	0.040840
20.000000	39.000000	0.040701
20.000000	40.000000	0.040614
21.000000	21.000000	0.040749
21.000000	22.000000	0.040829
21.000000	23.000000	0.040956
21.000000	24.000000	0.041117
21.000000	25.000000	0.041296
21.000000	26.000000	0.041476
21.000000	27.000000	0.041642
21.000000	28.000000	0.041779
21.000000	29.000000	0.041876
21.000000	30.000000	0.041927
21.000000	31.000000	0.041927
21.000000	32.000000	0.041876
21.000000	33.000000	0.041779
21.000000	34.000000	0.041642
21.000000	35.000000	0.041476
21.000000	36.000000	0.041296
21.000000	37.000000	0.041117
21.000000	38.000000	0.040956
21.000000	39.000000	0.040829
21.000000	40.000000	0.040749
1.000000	41.000000	-0.017271
1.000000	42.000000	-0.017393
1.000000	43.000000	-0.017620
1.000000	44.000000	-0.017937
1.000000	45.000000	-0.018327
1.000000	46.000000	-0.018771
1.000000	47.000000	-0.019252
1.000000	48.000000	-0.019750
1.000000	49.000000	-0.020252
1.000000	50.000000	-0.020744
1.000000	51.000000	-0.021214
1.000000	52.000000	-0.021655
1.000000	53.000000	-0.022059
1.000000	54.000000	-0.022421
1.000000	55.000000	-0.022736
1.000000	56.000000	-0.023000
1.000000	57.000000	-0.023211
1.000000	58.000000	-0.023367
1.000000	59.000000	-0.023466
1.000000	60.000000	-0.023508
2.000000	41.000000	-0.017125
2.000000	42.000000	-0.017255
2.000000	43.000000	-0.017494
2.000000	44.000000	-0.017827
2.000000	45.000000	-0.018236
2.000000	46.000000	-0.018698
2.000000	47.000000	-0.019195
2.000000	48.000000	-0.019708
2.000000	49.000000	-0.020221
2.000000	50.000000	-0.020723
2.000000	51.000000	-0.021202
2.000000	52.000000	-0.021649
2.000000	53.000000	-0.022058
2.000000	54.000000	-0.022423
2.000000	55.000000	-0.022741
2.000000	56.000000	-0.023007
2.000000	57.000000	-0.023219
2.000000	58.000000	-0.023376
2.000000	59.000000	-0.023476
2.000000	60.000000	-0.023519
3.000000	41.000000	-0.016816
3.000000	42.000000	-0.016961
3.000000	43.000000	-0.017227
3.000000	44.000000	-0.017596
3.000000	45.000000	-0.018042
3.000000	46.000000	-0.018541
3.000000	47.000000	-0.019070
3.000000	48.000000	-0.019612
3.000000	49.000000	-0.020149
3.000000	50.000000	-0.020670
3.000000	51.000000	-0.021164
3.000000	52.000000	-0.021623
3.000000	53.000000	-0.022041
3.000000	54.000000	-0.022414
3.000000	55.000000	-0.022736
3.000000	56.000000	-0.023006
3.000000	57.000000	-0.023222
3.000000	58.000000	-0.023381
3.000000	59.000000	-0.023482
3.000000	60.000000	-0.023525
4.000000	41.000000	-0.016328
4.000000	42.000000	-0.016499
4.000000	43.000000	-0.016813
4.000000	44.000000	-0.017240
4.000000	45.000000	-0.017747
4.000000	46.000000	-0.018303
4.000000	47.000000	-0.018884
4.000000	48.000000	-0.019468
4.000000	49.000000	-0.020040
4.000000	50.000000	-0.020589
4.000000	51.000000	-0.021105
4.000000	52.000000	-0.021581
4.000000	53.000000	-0.022012
4.000000	54.000000	-0.022394
4.000000	55.000000	-0.022724
4.000000	56.000000	-0.022999
4.000000	57.000000	-0.023219
4.000000	58.000000	-0.023380
4.000000	59.000000	-0.023483
4.000000	60.000000	-0.023527
5.000000	41.000000	-0.015636
5.000000	42.000000	-0.015852
5.000000	43.000000	-0.016242
5.000000	44.000000	-0.016758
5.000000	45.000000	-0.017355
5.000000	46.000000	-0.017993
5.000000	47.000000	-0.018643
5.000000	48.000000	-0.019284
5.000000	49.000000	-0.019901
5.000000	50.000000	-0.020485
5.000000	51.000000	-0.021029
5.000000	52.000000	-0.021525
5.000000	53.000000	-0.021972
5.000000	54.000000	-0.022366
5.000000	55.000000	-0.022705
5.000000	56.000000	-0.022987
5.000000	57.000000	-0.023211
5.000000	58.000000	-0.023376
5.000000	59.000000	-0.023481
5.000000	60.000000	-0.023526
6.000000	41.000000	-0.014696
6.000000	42.000000	-0.014988
6.000000	43.000000	-0.015500
6.000000	44.000000	-0.016152
6.000000	45.000000	-0.016875
6.000000	46.000000	-0.017622
6.000000	47.000000	-0.018361
6.000000	48.000000	-0.019072
6.000000	49.000000	-0.019743
6.000000	50.000000	-0.020368
6.000000	51.000000	-0.020943
6.000000	52.000000	-0.021463
6.000000	53.000000	-0.021927
6.000000	54.000000	-0.022334
6.000000	55.000000	-0.022683
6.000000	56.000000	-0.022972
6.000000	57.000000	-0.023201
6.000000	58.000000	-0.023369
6.000000	59.000000	-0.023476
6.000000	60.000000	-0.023522
7.000000	41.000000	-0.013436
7.000000	42.000000	-0.013865
7.000000	43.000000	-0.014577
7.000000	44.000000	-0.015430
7.000000	45.000000	-0.016327
7.000000	46.000000	-0.017213
7.000000	47.000000	-0.018057
7.000000	48.000000	-0.018848
7.000000	49.000000	-0.019579
7.000000	50.000000	-0.020248
7.000000	51.000000	-0.020855
7.000000	52.000000	-0.021399
7.000000	53.000000	-0.021881
7.000000	54.000000	-0.022302
7.000000	55.000000	-0.022660
7.000000	56.000000	-0.022956
7.000000	57.000000	-0.023190
7.000000	58.000000	-0.023361
7.000000	59.000000	-0.023471
7.000000	60.000000	-0.023517
8.000000	41.000000	-0.011720
8.000000	42.000000	-0.012421
8.000000	43.000000	-0.013473
8.000000	44.000000	-0.014623
8.000000	45.000000	-0.015748
8.000000	46.000000	-0.016798
8.000000	47.000000	-0.017760
8.000000	48.000000	-0.018634
8.000000	49.000000	-0.019424
8.000000	50.000000	-0.020136
8.000000	51.000000	-0.020774
8.000000	52.000000	-0.021340
8.000000	53.000000	-0.021839
8.000000	54.000000	-0.022271
8.000000	55.000000	-0.022638
8.000000	56.000000	-0.022940
8.000000	57.000000	-0.023179
8.000000	58.000000	-0.023353
8.000000	59.000000	-0.023465
8.000000	60.000000	-0.023512
9.000000	41.000000	-0.009278
9.000000	42.000000	-0.010594
9.000000	43.000000	-0.012235
9.000000	44.000000	-0.013804
9.000000	45.000000	-0.015201
9.000000	46.000000	-0.016427
9.000000	47.000000	-0.017503
9.000000	48.000000	-0.018454
9.000000	49.000000	-0.019297
9.000000	50.000000	-0.020045
9.000000	51.000000	-0.020708
9.000000	52.000000	-0.021293
9.000000	53.000000	-0.021805
9.000000	54.000000	-0.022247
9.000000	55.000000	-0.022621
9.000000	56.000000	-0.022928
9.000000	57.000000	-0.023170
9.000000	58.000000	-0.023347
9.000000	59.000000	-0.023460
9.000000	60.000000	-0.023508
10.000000	41.000000	-0.005502
10.000000	42.000000	-0.008414
10.000000	43.000000	-0.011038
10.000000	44.000000	-0.013118
10.000000	45.000000	-0.014785
10.000000	46.000000	-0.016161
10.000000	47.000000	-0.017326
10.000000	48.000000	-0.018333
10.000000	49.000000	-0.019212
10.000000	50.000000	-0.019985
10.000000	51.000000	-0.020665
10.000000	52.000000	-0.021262
10.000000	53.000000	-0.021783
10.000000	54.000000	-0.022231
10.000000	55.000000	-0.022609
10.000000	56.000000	-0.022920
10.000000	57.000000	-0.023164
10.000000	58.000000	-0.023343
10.000000	59.000000	-0.023456
10.000000	60.000000	-0.023505
11.000000	41.000000	0.001197
11.000000	42.000000	-0.006501
11.000000	43.000000	-0.010354
11.000000	44.000000	-0.012811
11.000000	45.000000	-0.014620
11.000000	46.000000	-0.016062
11.000000	47.000000	-0.017263
11.000000	48.000000	-0.018290
11.000000	49.000000	-0.019182
11.000000	50.000000	-0.019964
11.000000	51.000000	-0.020650
11.000000	52.000000	-0.021252
11.000000	53.000000	-0.021775
11.000000	54.000000	-0.022225
11.000000	55.000000	-0.022605
11.000000	56.000000	-0.022917
11.000000	57.000000	-0.023162
11.000000	58.000000	-0.023341
11.000000	59.000000	-0.023455
11.000000	60.000000	-0.023504
12.000000	41.000000	-0.005502
12.000000	42.000000	-0.008414
12.000000	43.000000	-0.011038
12.000000	44.000000	-0.013118
12.000000	45.000000	-0.014785
12.000000	46.000000	-0.016161
12.000000	47.000000	-0.017326
12.000000	48.000000	-0.018333
12.000000	49.000000	-0.019212
12.000000	50.000000	-0.019985
12.000000	51.000000	-0.020665
12.000000	52.000000	-0.021262
12.000000	53.000000	-0.021783
12.000000	54.000000	-0.022231
12.000000	55.000000	-0.022609
12.000000	56.000000	-0.022920
12.000000	57.000000	-0.023164
12.000000	58.000000	-0.023343
12.000000	59.000000	-0.023456
12.000000	60.000000	-0.023505
13.000000	41.000000	-0.009278
13.000000	42.000000	-0.010594
13.000000	43.000000	-0.012235
13.000000	44.000000	-0.013804
13.000000	45.000000	-0.015201
13.000000	46.000000	-0.016427
13.000000	47.000000	-0.017503
13.000000	48.000000	-0.018454
13.000000	49.000000	-0.019297
13.000000	50.000000	-0.020045
13.000000	51.000000	-0.020708
13.000000	52.000000	-0.021293
13.000000	53.000000	-0.021805
13.000000	54.000000	-0.022247
13.000000	55.000000	-0.022621
13.000000	56.000000	-0.022928
13.000000	57.000000	-0.023170
13.000000	58.000000	-0.023347
13.000000	59.000000	-0.023460
13.000000	60.000000	-0.023508
14.000000	41.000000	-0.011720
14.000000	42.000000	-0.012421
14.000000	43.000000	-0.013473
14.000000	44.000000	-0.014623
14.000000	45.000000	-0.015748
14.000000	46.000000	-0.016798
14.000000	47.000000	-0.017760
14.000000	48.000000	-0.018634
14.000000	49.000000	-0.019424
14.000000	50.000000	-0.020136
14.000000	51.000000	-0.020774
14.000000	52.000000	-0.021340
14.000000	53.000000	-0.021839
14.000000	54.000000	-0.022271
14.000000	55.000000	-0.022638
14.000000	56.000000	-0.022940
14.000000	57.000000	-0.023179
14.000000	58.000000	-0.023353
14.000000	59.000000	-0.023465
14.000000	60.000000	-0.023512
15.000000	41.000000	-0.013436
15.000000	42.000000	-0.013865
15.000000	43.000000	-0.014577
15.000000	44.000000	-0.015430
15.000000	45.000000	-0.016327
15.000000	46.000000	-0.017213
15.000000	47.000000	-0.018057
15.000000	48.000000	-0.018848
15.000000	49.000000	-0.019579
15.000000	50.000000	-0.020248
15.000000	51.000000	-0.020855
15.000000	52.000000	-0.021399
15.000000	53.000000	-0.021881
15.000000	54.000000	-0.022302
15.000000	55.000000	-0.022660
15.000000	56.000000	-0.022956
15.000000	57.000000	-0.023190
15.000000	58.000000	-0.023361
15.000000	59.000000	-0.023471
15.000000	60.000000	-0.023517
16.000000	41.000000	-0.014696
16.000000	42.000000	-0.014988
16.000000	43.000000	-0.015500
16.000000	44.000000	-0.016152
16.000000	45.000000	-0.016875
16.000000	46.000000	-0.017622
16.000000	47.000000	-0.018361
16.000000	48.000000	-0.019072
16.000000	49.000000	-0.019743
16.000000	50.000000	-0.020368
16.000000	51.000000	-0.020943
16.000000	52.000000	-0.021463
16.000000	53.000000	-0.021927
16.000000	54.000000	-0.022334
16.000000	55.000000	-0.022683
16.000000	56.000000	-0.022972
16.000000	57.000000	-0.023201
16.000000	58.000000	-0.023369
16.000000	59.000000	-0.023476
16.000000	60.000000	-0.023522
17.000000	41.000000	-0.015636
17.000000	42.000000	-0.015852
17.000000	43.000000	-0.016242
17.000000	44.000000	-0.016758
17.000000	45.000000	-0.017355
17.000000	46.000000	-0.017993
17.000000	47.000000	-0.018643
17.000000	48.000000	-0.019284
17.000000	49.000000	-0.019901
17.000000	50.000000	-0.020485
17.000000	51.000000	-0.021029
17.000000	52.000000	-0.021525
17.000000	53.000000	-0.021972
17.000000	54.000000	-0.022366
17.000000	55.000000	-0.022705
17.000000	56.000000	-0.022987
17.000000	57.000000	-0.023211
17.000000	58.000000	-0.023376
17.000000	59.000000	-0.023481
17.000000	60.000000	-0.023526
18.000000	41.000000	-0.016328
18.000000	42.000000	-0.016499
18.000000	43.000000	-0.016813
18.000000	44.000000	-0.017240
18.000000	45.000000	-0.017747
18.000000	46.000000	-0.018303
18.000000	47.000000	-0.018884
18.000000	48.000000	-0.019468
18.000000	49.000000	-0.020040
18.000000	50.000000	-0.020589
18.000000	51.000000	-0.021105
18.000000	52.000000	-0.021581
18.000000	53.000000	-0.022012
18.000000	54.000000	-0.022394
18.000000	55.000000	-0.022724
18.000000	56.000000	-0.022999
18.000000	57.000000	-0.023219
18.000000	58.000000	-0.023380
18.000000	59.000000	-0.023483
18.000000	60.000000	-0.023527
19.000000	41.000000	-0.016816
19.000000	42.000000	-0.016961
19.000000	43.000000	-0.017227
19.000000	44.000000	-0.017596
19.000000	45.000000	-0.018042
19.000000	46.000000	-0.018541
19.000000	47.000000	-0.019070
19.000000	48.000000	-0.019612
19.000000	49.000000	-0.020149
19.000000	50.000000	-0.020670
19.000000	51.000000	-0.021164
19.000000	52.000000	-0.021623
19.000000	53.000000	-0.022041
19.000000	54.000000	-0.022414
19.000000	55.000000	-0.022736
19.000000	56.000000	-0.023006
19.000000	57.000000	-0.023222
19.000000	58.000000	-0.023381
19.000000	59.000000	-0.023482
19.000000	60.000000	-0.023525
20.000000	41.000000	-0.017125
20.000000	42.000000	-0.017255
20.000000	43.000000	-0.017494
20.000000	44.000000	-0.017827
20.000000	45.000000	-0.018236
20.000000	46.000000	-0.018698
20.000000	47.000000	-0.019195
20.000000	48.000000	-0.019708
20.000000	49.000000	-0.020221
20.000000	50.000000	-0.020723
20.000000	51.000000	-0.021202
20.000000	52.000000	-0.021649
20.000000	53.000000	-0.022058
20.000000	54.000000	-0.022423
20.000000	55.000000	-0.022741
20.000000	56.000000	-0.023007
20.000000	57.000000	-0.023219
20.000000	58.000000	-0.023376
20.000000	59.000000	-0.023476
20.000000	60.000000	-0.023519
21.000000	41.000000	-0.017271
21.000000	42.000000	-0.017393
21.000000	43.000000	-0.017620
21.000000	44.000000	-0.017937
21.000000	45.000000	-0.018327
21.000000	46.000000	-0.018771
21.000000	47.000000	-0.019252
21.000000	48.000000	-0.019750
21.000000	49.000000	-0.020252
21.000000	50.000000	-0.020744
21.000000	51.000000	-0.021214
21.000000	52.000000	-0.021655
21.000000	53.000000	-0.022059
21.000000	54.000000	-0.022421
21.000000	55.000000	-0.022736
21.000000	56.000000	-0.023000
21.000000	57.000000	-0.023211
21.000000	58.000000	-0.023367
21.000000	59.000000	-0.023466
21.000000	60.000000	-0.023508


==> eigvec_4.dat <==
1.000000	1.000000	-0.066975
1.000000	2.000000	-0.067338
1.000000	3.000000	-0.067661
1.000000	4.000000	-0.067945
1.000000	5.000000	-0.068188
1.000000	6.000000	-0.068391
1.000000	7.000000	-0.068553
1.000000	8.000000	-0.068675
1.000000	9.000000	-0.068756
1.000000	10.000000	-0.068797
1.000000	11.000000	-0.068797
1.000000	12.000000	-0.068756
1.000000	13.000000	-0.068675
1.000000	14.000000	-0.068553
1.000000	15.000000	-0.068391
1.000000	16.000000	-0.068188
1.000000	17.000000	-0.067945
1.000000	18.000000	-0.067661
1.000000	19.000000	-0.067338
1.000000	20.000000	-0.066975
2.000000	1.000000	-0.065806
2.000000	2.000000	-0.066163
2.000000	3.000000	-0.066480
2.000000	4.000000	-0.066759
2.000000	5.000000	-0.066998
2.000000	6.000000	-0.067197
2.000000	7.000000	-0.067357
2.000000	8.000000	-0.067477
2.000000	9.000000	-0.067557
2.000000	10.000000	-0.067597
2.000000	11.000000	-0.067597
2.000000	12.000000	-0.067557
2.000000	13.000000	-0.067477
2.000000	14.000000	-0.067357
2.000000	15.000000	-0.067197
2.000000	16.000000	-0.066998
2.000000	17.000000	-0.066759
2.000000	18.000000	-0.066480
2.000000	19.000000	-0.066163
2.000000	20.000000	-0.065806
3.000000	1.000000	-0.063093
3.000000	2.000000	-0.063435
3.000000	3.000000	-0.063740
3.000000	4.000000	-0.064007
3.000000	5.000000	-0.064236
3.000000	6.000000	-0.064427
3.000000	7.000000	-0.064580
3.000000	8.000000	-0.064695
3.000000	9.000000	-0.064771
3.000000	10.000000	-0.064810
3.000000	11.000000	-0.064810
3.000000	12.000000	-0.064771
3.000000	13.000000	-0.064695
3.000000	14.000000	-0.064580
3.000000	15.000000	-0.064427
3.000000	16.000000	-0.064236
3.000000	17.000000	-0.064007
3.000000	18.000000	-0.063740
3.000000	19.000000	-0.063435
3.000000	20.000000	-0.063093
4.000000	1.000000	-0.058899
4.000000	2.000000	-0.059219
4.000000	3.000000	-0.059503
4.000000	4.000000	-0.059752
4.000000	5.000000	-0.059966
4.000000	6.000000	-0.060145
4.000000	7.000000	-0.060287
4.000000	8.000000	-0.060395
4.000000	9.000000	-0.060466
4.000000	10.000000	-0.060502
4.000000	11.000000	-0.060502
4.000000	12.000000	-0.060466
4.000000	13.000000	-0.060395
4.000000	14.000000	-0.060287
4.000000	15.000000	-0.060145
4.000000	16.000000	-0.059966
4.000000	17.000000	-0.059752
4.000000	18.000000	-0.059503
4.000000	19.000000	-0.059219
4.000000	20.000000	-0.058899
5.000000	1.000000	-0.053323
5.000000	2.000000	-0.053613
5.000000	3.000000	-0.053870
5.000000	4.000000	-0.054096
5.000000	5.000000	-0.054289
5.000000	6.000000	-0.054451
5.000000	7.000000	-0.054580
5.000000	8.000000	-0.054677
5.000000	9.000000	-0.054742
5.000000	10.000000	-0.054774
5.000000	11.000000	-0.054774
5.000000	12.000000	-0.054742
5.000000	13.000000	-0.054677
5.000000	14.000000	-0.054580
5.000000	15.000000	-0.054451
5.000000	16.000000	-0.054289
5.000000	17.000000	-0.054096
5.000000	18.000000	-0.053870
5.000000	19.000000	-0.053613
5.000000	20.000000	-0.053323
6.000000	1.000000	-0.046496
6.000000	2.000000	-0.046749
6.000000	3.000000	-0.046973
6.000000	4.000000	-0.047170
6.000000	5.000000	-0.047339
6.000000	6.000000	-0.047479
6.000000	7.000000	-0.047592
6.000000	8.000000	-0.047677
6.000000	9.000000	-0.047733
6.000000	10.000000	-0.047762
6.000000	11.000000	-0.047762
6.000000	12.000000	-0.047733
6.000000	13.000000	-0.047677
6.000000	14.000000	-0.047592
6.000000	15.000000	-0.047479
6.000000	16.000000	-0.047339
6.000000	17.000000	-0.047170
6.000000	18.000000	-0.046973
6.000000	19.000000	-0.046749
6.000000	20.000000	-0.046496
7.000000	1.000000	-0.038578
7.000000	2.000000	-0.038787
7.000000	3.000000	-0.038974
7.000000	4.000000	-0.039137
7.000000	5.000000	-0.039277
7.000000	6.000000	-0.039394
7.000000	7.000000	-0.039487
7.000000	8.000000	-0.039558
7.000000	9.000000	-0.039605
7.000000	10.000000	-0.039628
7.000000	11.000000	-0.039628
7.000000	12.000000	-0.039605
7.000000	13.000000	-0.039558
7.000000	14.000000	-0.039487
7.000000	15.000000	-0.039394
7.000000	16.000000	-0.039277
7.000000	17.000000	-0.039137
7.000000	18.000000	-0.038974
7.000000	19.000000	-0.038787
7.000000	20.000000	-0.038578
8.000000	1.000000	-0.029755
8.000000	2.000000	-0.029916
8.000000	3.000000	-0.030060
8.000000	4.000000	-0.030186
8.000000	5.000000	-0.030294
8.000000	6.000000	-0.030384
8.000000	7.000000	-0.030456
8.000000	8.000000	-0.030510
8.000000	9.000000	-0.030546
8.000000	10.000000	-0.030564
8.000000	11.000000	-0.030564
8.000000	12.000000	-0.030546
8.000000	13.000000	-0.030510
8.000000	14.000000	-0.030456
8.000000	15.000000	-0.030384
8.000000	16.000000	-0.030294
8.000000	17.000000	-0.030186
8.000000	18.000000	-0.030060
8.000000	19.000000	-0.029916
8.000000	20.000000	-0.029755
9.000000	1.000000	-0.020233
9.000000	2.000000	-0.020343
9.000000	3.000000	-0.020441
9.000000	4.000000	-0.020526
9.000000	5.000000	-0.020600
9.000000	6.000000	-0.020661
9.000000	7.000000	-0.020710
9.000000	8.000000	-0.020747
9.000000	9.000000	-0.020771
9.000000	10.000000	-0.020784
9.000000	11.000000	-0.020784
9.000000	12.000000	-0.020771
9.000000	13.000000	-0.020747
9.000000	14.000000	-0.020710
9.000000	15.000000	-0.020661
9.000000	16.000000	-0.020600
9.000000	17.000000	-0.020526
9.000000	18.000000	-0.020441
9.000000	19.000000	-0.020343
9.000000	20.000000	-0.020233
10.000000	1.000000	-0.010237
10.000000	2.000000	-0.010292
10.000000	3.000000	-0.010342
10.000000	4.000000	-0.010385
10.000000	5.000000	-0.010422
10.000000	6.000000	-0.010453
10.000000	7.000000	-0.010478
10.000000	8.000000	-0.010497
10.000000	9.000000	-0.010509
10.000000	10.000000	-0.010515
10.000000	11.000000	-0.010515
10.000000	12.000000	-0.010509
10.000000	13.000000	-0.010497
10.000000	14.000000	-0.010478
10.000000	15.000000	-0.010453
10.000000	16.000000	-0.010422
10.000000	17.000000	-0.010385
10.000000	18.000000	-0.010342
10.000000	19.000000	-0.010292
10.000000	20.000000	-0.010237
11.000000	1.000000	0.000000
11.000000	2.000000	0.000000
11.000000	3.000000	0.000000
11.000000	4.000000	0.000000
11.000000	5.000000	0.000000
11.000000	6.000000	0.000000
11.000000	7.000000	0.000000
11.000000	8.000000	0.000000
11.000000	9.000000	0.000000
11.000000	10.000000	0.000000
11.000000	11.000000	-0.000000
11.000000	12.000000	-0.000000
11.000000	13.000000	-0.000000
11.000000	14.000000	-0.000000
11.000000	15.000000	-0.000000
11.000000	16.000000	-0.000000
11.000000	17.000000	-0.000000
11.000000	18.000000	-0.000000
11.000000	19.000000	-0.000000
11.000000	20.000000	-0.000000
12.000000	1.000000	0.010237
12.000000	2.000000	0.010292
12.000000	3.000000	0.010342
12.000000	4.000000	0.010385
12.000000	5.000000	0.010422
12.000000	6.000000	0.010453
12.000000	7.000000	0.010478
12.000000	8.000000	0.010497
12.000000	9.000000	0.010509
12.000000	10.000000	0.010515
12.000000	11.000000	0.010515
12.000000	12.000000	0.010509
12.000000	13.000000	0.010497
12.000000	14.000000	0.010478
12.000000	15.000000	0.010453
12.000000	16.000000	0.010422
12.000000	17.000000	0.010385
12.000000	18.000000	0.010342
12.000000	19.000000	0.010292
12.000000	20.000000	0.010237
13.000000	1.000000	0.020233
13.000000	2.000000	0.020343
13.000000	3.000000	0.020441
13.000000	4.000000	0.020526
13.000000	5.000000	0.020600
13.000000	6.000000	0.020661
13.000000	7.000000	0.020710
13.000000	8.000000	0.020747
13.000000	9.000000	0.020771
13.000000	10.000000	0.020784
13.000000	11.000000	0.020784
13.000000	12.000000	0.020771
13.000000	13.000000	0.020747
13.000000	14.000000	0.020710
13.000000	15.000000	0.020661
13.000000	16.000000	0.020600
13.000000	17.000000	0.020526
13.000000	18.000000	0.020441
13.000000	19.000000	0.020343
13.000000	20.000000	0.020233
14.000000	1.000000	0.029755
14.000000	2.000000	0.029916
14.000000	3.000000	0.030060
14.000000	4.000000	0.030186
14.000000	5.000000	0.030294
14.000000	6.000000	0.030384
14.000000	7.000000	0.030456
14.000000	8.000000	0.030510
14.000000	9.000000	0.030546
14.000000	10.000000	0.030564
14.000000	11.000000	0.030564
14.000000	12.000000	0.030546
14.000000	13.000000	0.030510
14.000000	14.000000	0.030456
14.000000	15.000000	0.030384
14.000000	16.000000	0.030294
14.000000	17.000000	0.030186
14.000000	18.000000	0.030060
14.000000	19.000000	0.029916
14.000000	20.000000	0.029755
15.000000	1.000000	0.038578
15.000000	2.000000	0.038787
15.000000	3.000000	0.038974
15.000000	4.000000	0.039137
15.000000	5.000000	0.039277
15.000000	6.000000	0.039394
15.000000	7.000000	0.039487
15.000000	8.000000	0.039558
15.000000	9.000000	0.039605
15.000000	10.000000	0.039628
15.000000	11.000000	0.039628
15.000000	12.000000	0.039605
15.000000	13.000000	0.039558
15.000000	14.000000	0.039487
15.000000	15.000000	0.039394
15.000000	16.000000	0.039277
15.000000	17.000000	0.039137
15.000000	18.000000	0.038974
15.000000	19.000000	0.038787
15.000000	20.000000	0.038578
16.000000	1.000000	0.046496
16.000000	2.000000	0.046749
16.000000	3.000000	0.046973
16.000000	4.000000	0.047170
16.000000	5.000000	0.047339
16.000000	6.000000	0.047479
16.000000	7.000000	0.047592
16.000000	8.000000	0.047677
16.000000	9.000000	0.047733
16.000000	10.000000	0.047762
16.000000	11.000000	0.047762
16.000000	12.000000	0.047733
16.000000	13.000000	0.047677
16.000000	14.000000	0.047592
16.000000	15.000000	0.047479
16.000000	16.000000	0.047339
16.000000	17.000000	0.047170
16.000000	18.000000	0.046973
16.000000	19.000000	0.046749
16.000000	20.000000	0.046496
17.000000	1.000000	0.053323
17.000000	2.000000	0.053613
17.000000	3.000000	0.053870
17.000000	4.000000	0.054096
17.000000	5.000000	0.054289
17.000000	6.000000	0.054451
17.000000	7.000000	0.054580
17.000000	8.000000	0.054677
17.000000	9.000000	0.054742
17.000000	10.000000	0.054774
17.000000	11.000000	0.054774
17.000000	12.000000	0.054742
17.000000	13.000000	0.054677
17.000000	14.000000	0.054580
17.000000	15.000000	0.054451
17.000000	16.000000	0.054289
17.000000	17.000000	0.054096
17.000000	18.000000	0.053870
17.000000	19.000000	0.053613
17.000000	20.000000	0.053323
18.000000	1.000000	0.058899
18.000000	2.000000	0.059219
18.000000	3.000000	0.059503
18.000000	4.000000	0.059752
18.000000	5.000000	0.059966
18.000000	6.000000	0.060145
18.000000	7.000000	0.060287
18.000000	8.000000	0.060395
18.000000	9.000000	0.060466
18.000000	10.000000	0.060502
18.000000	11.000000	0.060502
18.000000	12.000000	0.060466
18.000000	13.000000	0.060395
18.000000	14.000000	0.060287
18.000000	15.000000	0.060145
18.000000	16.000000	0.059966
18.000000	17.000000	0.059752
18.000000	18.000000	0.059503
18.000000	19.000000	0.059219
18.000000	20.000000	0.058899
19.000000	1.000000	0.063093
19.000000	2.000000	0.063435
19.000000	3.000000	0.063740
19.000000	4.000000	0.064007
19.000000	5.000000	0.064236
19.000000	6.000000	0.064427
19.000000	7.000000	0.064580
19.000000	8.000000	0.064695
19.000000	9.000000	0.064771
19.000000	10.000000	0.064810
19.000000	11.000000	0.064810
19.000000	12.000000	0.064771
19.000000	13.000000	0.064695
19.000000	14.000000	0.064580
19.000000	15.000000	0.064427
19.000000	16.000000	0.064236
19.000000	17.000000	0.064007
19.000000	18.000000	0.063740
19.000000	19.000000	0.063435
19.000000	20.000000	0.063093
20.000000	1.000000	0.065806
20.000000	2.000000	0.066163
20.000000	3.000000	0.066480
20.000000	4.000000	0.066759
20.000000	5.000000	0.066998
20.000000	6.000000	0.067197
20.000000	7.000000	0.067357
20.000000	8.000000	0.067477
20.000000	9.000000	0.067557
20.000000	10.000000	0.067597
20.000000	11.000000	0.067597
20.000000	12.000000	0.067557
20.000000	13.000000	0.067477
20.000000	14.000000	0.067357
20.000000	15.000000	0.067197
20.000000	16.000000	0.066998
20.000000	17.000000	0.066759
20.000000	18.000000	0.066480
20.000000	19.000000	0.066163
20.000000	20.000000	0.065806
21.000000	1.000000	0.066975
21.000000	2.000000	0.067338
21.000000	3.000000	0.067661
21.000000	4.000000	0.067945
21.000000	5.000000	0.068188
21.000000	6.000000	0.068391
21.000000	7.000000	0.068553
21.000000	8.000000	0.068675
21.000000	9.000000	0.068756
21.000000	10.000000	0.068797
21.000000	11.000000	0.068797
21.000000	12.000000	0.068756
21.000000	13.000000	0.068675
21.000000	14.000000	0.068553
21.000000	15.000000	0.068391
21.000000	16.000000	0.068188
21.000000	17.000000	0.067945
21.000000	18.000000	0.067661
21.000000	19.000000	0.067338
21.000000	20.000000	0.066975
1.000000	21.000000	-0.000000
1.000000	22.000000	-0.000000
1.000000	23.000000	-0.000000
1.000000	24.000000	-0.000000
1.000000	25.000000	-0.000000
1.000000	26.000000	-0.000000
1.000000	27.000000	-0.000000
1.000000	28.000000	-0.000000
1.000000	29.000000	-0.000000
1.000000	30.000000	-0.000000
1.000000	31.000000	0.000000
1.000000	32.000000	0.000000
1.000000	33.000000	0.000000
1.000000	34.000000	0.000000
1.000000	35.000000	0.000000
1.000000	36.000000	0.000000
1.000000	37.000000	0.000000
1.000000	38.000000	0.000000
1.000000	39.000000	0.000000
1.000000	40.000000	0.000000
2.000000	21.000000	-0.000000
2.000000	22.000000	-0.000000
2.000000	23.000000	-0.000000
2.000000	24.000000	-0.000000
2.000000	25.000000	-0.000000
2.000000	26.000000	-0.000000
2.000000	27.000000	-0.000000
2.000000	28.000000	-0.000000
2.000000	29.000000	-0.000000
2.000000	30.000000	-0.000000
2.000000	31.000000	0.000000
2.000000	32.000000	0.000000
2.000000	33.000000	0.000000
2.000000	34.000000	0.000000
2.000000	35.000000	0.000000
2.000000	36.000000	0.000000
2.000000	37.000000	0.000000
2.000000	38.000000	0.000000
2.000000	39.000000	0.000000
2.000000	40.000000	0.000000
3.000000	21.000000	-0.000000
3.000000	22.000000	-0.000000
3.000000	23.000000	-0.000000
3.000000	24.000000	-0.000000
3.000000	25.000000	-0.000000
3.000000	26.000000	-0.000000
3.000000	27.000000	-0.000000
3.000000	28.000000	-0.000000
3.000000	29.000000	-0.000000
3.000000	30.000000	-0.000000
3.000000	31.000000	0.000000
3.000000	32.000000	0.000000
3.000000	33.000000	0.000000
3.000000	34.000000	0.000000
3.000000	35.000000	0.000000
3.000000	36.000000	0.000000
3.000000	37.000000	0.000000
3.000000	38.000000	0.000000
3.000000	39.000000	0.000000
3.000000	40.000000	0.000000
4.000000	21.000000	-0.000000
4.000000	22.000000	-0.000000
4.000000	23.000000	-0.000000
4.000000	24.000000	-0.000000
4.000000	25.000000	-0.000000
4.000000	26.000000	-0.000000
4.000000	27.000000	-0.000000
4.000000	28.000000	-0.000000
4.000000	29.000000	-0.000000
4.000000	30.000000	-0.000000
4.000000	31.000000	0.000000
4.000000	32.000000	0.000000
4.000000	33.000000	0.000000
4.000000	34.000000	0.000000
4.000000	35.000000	0.000000
4.000000	36.000000	0.000000
4.000000	37.000000	0.000000
4.000000	38.000000	0.000000
4.000000	39.000000	0.000000
4.000000	40.000000	0.000000
5.000000	21.000000	-0.000000
5.000000	22.000000	-0.000000
5.000000	23.000000	-0.000000
5.000000	24.000000	-0.000000
5.000000	25.000000	-0.000000
5.000000	26.000000	-0.000000
5.000000	27.000000	-0.000000
5.000000	28.000000	-0.000000
5.000000	29.000000	-0.000000
5.000000	30.000000	-0.000000
5.000000	31.000000	0.000000
5.000000	32.000000	0.000000
5.000000	33.000000	0.000000
5.000000	34.000000	0.000000
5.000000	35.000000	0.000000
5.000000	36.000000	0.000000
5.000000	37.000000	0.000000
5.000000	38.000000	0.000000
5.000000	39.000000	0.000000
5.000000	40.000000	0.000000
6.000000	21.000000	-0.000000
6.000000	22.000000	-0.000000
6.000000	23.000000	-0.000000
6.000000	24.000000	-0.000000
6.000000	25.000000	-0.000000
6.000000	26.000000	-0.000000
6.000000	27.000000	-0.000000
6.000000	28.000000	-0.000000
6.000000	29.000000	-0.000000
6.000000	30.000000	-0.000000
6.000000	31.000000	0.000000
6.000000	32.000000	0.000000
6.000000	33.000000	0.000000
6.000000	34.000000	0.000000
6.000000	35.000000	0.000000
6.000000	36.000000	0.000000
6.000000	37.000000	0.000000
6.000000	38.000000	0.000000
6.000000	39.000000	0.000000
6.000000	40.000000	0.000000
7.000000	21.000000	-0.000000
7.000000	22.000000	-0.000000
7.000000	23.000000	-0.000000
7.000000	24.000000	-0.000000
7.000000	25.000000	-0.000000
7.000000	26.000000	-0.000000
7.000000	27.000000	-0.000000
7.000000	28.000000	-0.000000
7.000000	29.000000	-0.000000
7.000000	30.000000	-0.000000
7.000000	31.000000	0.000000
7.000000	32.000000	0.000000
7.000000	33.000000	0.000000
7.000000	34.000000	0.000000
7.000000	35.000000	0.000000
7.000000	36.000000	0.000000
7.000000	37.000000	0.000000
7.000000	38.000000	0.000000
7.000000	39.000000	0.000000
7.000000	40.000000	0.000000
8.000000	21.000000	-0.000000
8.000000	22.000000	-0.000000
8.000000	23.000000	-0.000000
8.000000	24.000000	-0.000000
8.000000	25.000000	-0.000000
8.000000	26.000000	-0.000000
8.000000	27.000000	-0.000000
8.000000	28.000000	-0.000000
8.000000	29.000000	-0.000000
8.000000	30.000000	-0.000000
8.000000	31.000000	0.000000
8.000000	32.000000	0.000000
8.000000	33.000000	0.000000
8.000000	34.000000	0.000000
8.000000	35.000000	0.000000
8.000000	36.000000	0.000000
8.000000	37.000000	0.000000
8.000000	38.000000	0.000000
8.000000	39.000000	0.000000
8.000000	40.000000	0.000000
9.000000	21.000000	-0.000000
9.000000	22.000000	-0.000000
9.000000	23.000000	-0.000000
9.000000	24.000000	-0.000000
9.000000	25.000000	-0.000000
9.000000	26.000000	-0.000000
9.000000	27.000000	-0.000000
9.000000	28.000000	-0.000000
9.000000	29.000000	-0.000000
9.000000	30.000000	-0.000000
9.000000	31.000000	0.000000
9.000000	32.000000	0.000000
9.000000	33.000000	0.000000
9.000000	34.000000	0.000000
9.000000	35.000000	0.000000
9.000000	36.000000	0.000000
9.000000	37.000000	0.000000
9.000000	38.000000	0.000000
9.000000	39.000000	0.000000
9.000000	40.000000	0.000000
10.000000	21.000000	-0.000000
10.000000	22.000000	-0.000000
10.000000	23.000000	-0.000000
10.000000	24.000000	-0.000000
10.000000	25.000000	-0.000000
10.000000	26.000000	-0.000000
10.000000	27.000000	-0.000000
10.000000	28.000000	-0.000000
10.000000	29.000000	-0.000000
10.000000	30.000000	-0.000000
10.000000	31.000000	0.000000
10.000000	32.000000	0.000000
10.000000	33.000000	0.000000
10.000000	34.000000	0.000000
10.000000	35.000000	0.000000
10.000000	36.000000	0.000000
10.000000	37.000000	0.000000
10.000000	38.000000	0.000000
10.000000	39.000000	0.000000
10.000000	40.000000	0.000000
11.000000	21.000000	-0.000000
11.000000	22.000000	-0.000000
11.000000	23.000000	-0.000000
11.000000	24.000000	-0.000000
11.000000	25.000000	-0.000000
11.000000	26.000000	-0.000000
11.000000	27.000000	-0.000000
11.000000	28.000000	-0.000000
11.000000	29.000000	-0.000000
11.000000	30.000000	-0.000000
11.000000	31.000000	0.000000
11.000000	32.000000	0.000000
11.000000	33.000000	0.000000
11.000000	34.000000	0.000000
11.000000	35.000000	0.000000
11.000000	36.000000	0.000000
11.000000	37.000000	0.000000
11.000000	38.000000	0.000000
11.000000	39.000000	0.000000
11.000000	40.000000	0.000000
12.000000	21.000000	-0.000000
12.000000	22.000000	-0.000000
12.000000	23.000000	-0.000000
12.000000	24.000000	-0.000000
12.000000	25.000000	-0.000000
12.000000	26.000000	-0.000000
12.000000	27.000000	-0.000000
12.000000	28.000000	-0.000000
12.000000	29.000000	-0.000000
12.000000	30.000000	-0.000000
12.000000	31.000000	0.000000
12.000000	32.000000	0.000000
12.000000	33.000000	0.000000
12.000000	34.000000	0.000000
12.000000	35.000000	0.000000
12.000000	36.000000	0.000000
12.000000	37.000000	0.000000
12.000000	38.000000	0.000000
12.000000	39.000000	0.000000
12.000000	40.000000	0.000000
13.000000	21.000000	-0.000000
13.000000	22.000000	-0.000000
13.000000	23.000000	-0.000000
13.000000	24.000000	-0.000000
13.000000	25.000000	-0.000000
13.000000	26.000000	-0.000000
13.000000	27.000000	-0.000000
13.000000	28.000000	-0.000000
13.000000	29.000000	-0.000000
13.000000	30.000000	-0.000000
13.000000	31.000000	0.000000
13.000000	32.000000	0.000000
13.000000	33.000000	0.000000
13.000000	34.000000	0.000000
13.000000	35.000000	0.000000
13.000000	36.000000	0.000000
13.000000	37.000000	0.000000
13.000000	38.000000	0.000000
13.000000	39.000000	0.000000
13.000000	40.000000	0.000000
14.000000	21.000000	-0.000000
14.000000	22.000000	-0.000000
14.000000	23.000000	-0.000000
14.000000	24.000000	-0.000000
14.000000	25.000000	-0.000000
14.000000	26.000000	-0.000000
14.000000	27.000000	-0.000000
14.000000	28.000000	-0.000000
14.000000	29.000000	-0.000000
14.000000	30.000000	-0.000000
14.000000	31.000000	0.000000
14.000000	32.000000	0.000000
14.000000	33.000000	0.000000
14.000000	34.000000	0.000000
14.000000	35.000000	0.000000
14.000000	36.000000	0.000000
14.000000	37.000000	0.000000
14.000000	38.000000	0.000000
14.000000	39.000000	0.000000
14.000000	40.000000	0.000000
15.000000	21.000000	-0.000000
15.000000	22.000000	-0.000000
15.000000	23.000000	-0.000000
15.000000	24.000000	-0.000000
15.000000	25.000000	-0.000000
15.000000	26.000000	-0.000000
15.000000	27.000000	-0.000000
15.000000	28.000000	-0.000000
15.000000	29.000000	-0.000000
15.000000	30.000000	-0.000000
15.000000	31.000000	0.000000
15.000000	32.000000	0.000000
15.000000	33.000000	0.000000
15.000000	34.000000	0.000000
15.000000	35.000000	0.000000
15.000000	36.000000	0.000000
15.000000	37.000000	0.000000
15.000000	38.000000	0.000000
15.000000	39.000000	0.000000
15.000000	40.000000	0.000000
16.000000	21.000000	-0.000000
16.000000	22.000000	-0.000000
16.000000	23.000000	-0.000000
16.000000	24.000000	-0.000000
16.000000	25.000000	-0.000000
16.000000	26.000000	-0.000000
16.000000	27.000000	-0.000000
16.000000	28.000000	-0.000000
16.000000	29.000000	-0.000000
16.000000	30.000000	-0.000000
16.000000	31.000000	0.000000
16.000000	32.000000	0.000000
16.000000	33.000000	0.000000
16.000000	34.000000	0.000000
16.000000	35.000000	0.000000
16.000000	36.000000	0.000000
16.000000	37.000000	0.000000
16.000000	38.000000	0.000000
16.000000	39.000000	0.000000
16.000000	40.000000	0.000000
17.000000	21.000000	-0.000000
17.000000	22.000000	-0.000000
17.000000	23.000000	-0.000000
17.000000	24.000000	-0.000000
17.000000	25.000000	-0.000000
17.000000	26.000000	-0.000000
17.000000	27.000000	-0.000000
17.000000	28.000000	-0.000000
17.000000	29.000000	-0.000000
17.000000	30.000000	-0.000000
17.000000	31.000000	0.000000
17.000000	32.000000	0.000000
17.000000	33.000000	0.000000
17.000000	34.000000	0.000000
17.000000	35.000000	0.000000
17.000000	36.000000	0.000000
17.000000	37.000000	0.000000
17.000000	38.000000	0.000000
17.000000	39.000000	0.000000
17.000000	40.000000	0.000000
18.000000	21.000000	-0.000000
18.000000	22.000000	-0.000000
18.000000	23.000000	-0.000000
18.000000	24.000000	-0.000000
18.000000	25.000000	-0.000000
18.000000	26.000000	-0.000000
18.000000	27.000000	-0.000000
18.000000	28.000000	-0.000000
18.000000	29.000000	-0.000000
18.000000	30.000000	-0.000000
18.000000	31.000000	0.000000
18.000000	32.000000	0.000000
18.000000	33.000000	0.000000
18.000000	34.000000	0.000000
18.000000	35.000000	0.000000
18.000000	36.000000	0.000000
18.000000	37.000000	0.000000
18.000000	38.000000	0.000000
18.000000	39.000000	0.000000
18.000000	40.000000	0.000000
19.000000	21.000000	-0.000000
19.000000	22.000000	-0.000000
19.000000	23.000000	-0.000000
19.000000	24.000000	-0.000000
19.000000	25.000000	-0.000000
19.000000	26.000000	-0.000000
19.000000	27.000000	-0.000000
19.000000	28.000000	-0.000000
19.000000	29.000000	-0.000000
19.000000	30.000000	-0.000000
19.000000	31.000000	0.000000
19.000000	32.000000	0.000000
19.000000	33.000000	0.000000
19.000000	34.000000	0.000000
19.000000	35.000000	0.000000
19.000000	36.000000	0.000000
19.000000	37.000000	0.000000
19.000000	38.000000	0.000000
19.000000	39.000000	0.000000
19.000000	40.000000	0.000000
20.000000	21.000000	-0.000000
20.000000	22.000000	-0.000000
20.000000	23.000000	-0.000000
20.000000	24.000000	-0.000000
20.000000	25.000000	-0.000000
20.000000	26.000000	-0.000000
20.000000	27.000000	-0.000000
20.000000	28.000000	-0.000000
20.000000	29.000000	-0.000000
20.000000	30.000000	-0.000000
20.000000	31.000000	0.000000
20.000000	32.000000	0.000000
20.000000	33.000000	0.000000
20.000000	34.000000	0.000000
20.000000	35.000000	0.000000
20.000000	36.000000	0.000000
20.000000	37.000000	0.000000
20.000000	38.000000	0.000000
20.000000	39.000000	0.000000
20.000000	40.000000	0.000000
21.000000	21.000000	-0.000000
21.000000	22.000000	-0.000000
21.000000	23.000000	-0.000000
21.000000	24.000000	-0.000000
21.000000	25.000000	-0.000000
21.000000	26.000000	-0.000000
21.000000	27.000000	-0.000000
21.000000	28.000000	-0.000000
21.000000	29.000000	-0.000000
21.000000	30.000000	-0.000000
21.000000	31.000000	0.000000
21.000000	32.000000	0.000000
21.000000	33.000000	0.000000
21.000000	34.000000	0.000000
21.000000	35.000000	0.000000
21.000000	36.000000	0.000000
21.000000	37.000000	0.000000
21.000000	38.000000	0.000000
21.000000	39.000000	0.000000
21.000000	40.000000	0.000000
1.000000	41.000000	0.000000
1.000000	42.000000	0.000000
1.000000	43.000000	0.000000
1.000000	44.000000	0.000000
1.000000	45.000000	0.000000
1.000000	46.000000	0.000000
1.000000	47.000000	0.000000
1.000000	48.000000	0.000000
1.000000	49.000000	0.000000
1.000000	50.000000	0.000000
1.000000	51.000000	-0.000000
1.000000	52.000000	-0.000000
1.000000	53.000000	-0.000000
1.000000	54.000000	-0.000000
1.000000	55.000000	-0.000000
1.000000	56.000000	-0.000000
1.000000	57.000000	-0.000000
1.000000	58.000000	-0.000000
1.000000	59.000000	-0.000000
1.000000	60.000000	-0.000000
2.000000	41.000000	0.000000
2.000000	42.000000	0.000000
2.000000	43.000000	0.000000
2.000000	44.000000	0.000000
2.000000	45.000000	0.000000
2.000000	46.000000	0.000000
2.000000	47.000000	0.000000
2.000000	48.000000	0.000000
2.000000	49.000000	0.000000
2.000000	50.000000	0.000000
2.000000	51.000000	-0.000000
2.000000	52.000000	-0.000000
2.000000	53.000000	-0.000000
2.000000	54.000000	-0.000000
2.000000	55.000000	-0.000000
2.000000	56.000000	-0.000000
2.000000	57.000000	-0.000000
2.000000	58.000000	-0.000000
2.000000	59.000000	-0.000000
2.000000	60.000000	-0.000000
3.000000	41.000000	0.000000
3.000000	42.000000	0.000000
3.000000	43.000000	0.000000
3.000000	44.000000	0.000000
3.000000	45.000000	0.000000
3.000000	46.000000	0.000000
3.000000	47.000000	0.000000
3.000000	48.000000	0.000000
3.000000	49.000000	0.000000
3.000000	50.000000	0.000000
3.000000	51.000000	-0.000000
3.000000	52.000000	-0.000000
3.000000	53.000000	-0.000000
3.000000	54.000000	-0.000000
3.000000	55.000000	-0.000000
3.000000	56.000000	-0.000000
3.000000	57.000000	-0.000000
3.000000	58.000000	-0.000000
3.000000	59.000000	-0.000000
3.000000	60.000000	-0.000000
4.000000	41.000000	0.000000
4.000000	42.000000	0.000000
4.000000	43.000000	0.000000
4.000000	44.000000	0.000000
4.000000	45.000000	0.000000
4.000000	46.000000	0.000000
4.000000	47.000000	0.000000
4.000000	48.000000	0.000000
4.000000	49.000000	0.000000
4.000000	50.000000	0.000000
4.000000	51.000000	-0.000000
4.000000	52.000000	-0.000000
4.000000	53.000000	-0.000000
4.000000	54.000000	-0.000000
4.000000	55.000000	-0.000000
4.000000	56.000000	-0.000000
4.000000	57.000000	-0.000000
4.000000	58.000000	-0.000000
4.000000	59.000000	-0.000000
4.000000	60.000000	-0.000000
5.000000	41.000000	0.000000
5.000000	42.000000	0.000000
5.000000	43.000000	0.000000
5.000000	44.000000	0.000000
5.000000	45.000000	0.000000
5.000000	46.000000	0.000000
5.000000	47.000000	0.000000
5.000000	48.000000	0.000000
5.000000	49.000000	0.000000
5.000000	50.000000	0.000000
5.000000	51.000000	-0.000000
5.000000	52.000000	-0.000000
5.000000	53.000000	-0.000000
5.000000	54.000000	-0.000000
5.000000	55.000000	-0.000000
5.000000	56.000000	-0.000000
5.000000	57.000000	-0.000000
5.000000	58.000000	-0.000000
5.000000	59.000000	-0.000000
5.000000	60.000000	-0.000000
6.000000	41.000000	0.000000
6.000000	42.000000	0.000000
6.000000	43.000000	0.000000
6.000000	44.000000	0.000000
6.000000	45.000000	0.000000
6.000000	46.000000	0.000000
6.000000	47.000000	0.000000
6.000000	48.000000	0.000000
6.000000	49.000000	0.000000
6.000000	50.000000	0.000000
6.000000	51.000000	-0.000000
6.000000	52.000000	-0.000000
6.000000	53.000000	-0.000000
6.000000	54.000000	-0.000000
6.000000	55.000000	-0.000000
6.000000	56.000000	-0.000000
6.000000	57.000000	-0.000000
6.000000	58.000000	-0.000000
6.000000	59.000000	-0.000000
6.000000	60.000000	-0.000000
7.000000	41.000000	0.000000
7.000000	42.000000	0.000000
7.000000	43.000000	0.000000
7.000000	44.000000	0.000000
7.000000	45.000000	0.000000
7.000000	46.000000	0.000000
7.000000	47.000000	0.000000
7.000000	48.000000	0.000000
7.000000	49.000000	0.000000
7.000000	50.000000	0.000000
7.000000	51.000000	-0.000000
7.000000	52.000000	-0.000000
7.000000	53.000000	-0.000000
7.000000	54.000000	-0.000000
7.000000	55.000000	-0.000000
7.000000	56.000000	-0.000000
7.000000	57.000000	-0.000000
7.000000	58.000000	-0.000000
7.000000	59.000000	-0.000000
7.000000	60.000000	-0.000000
8.000000	41.000000	0.000000
8.000000	42.000000	0.000000
8.000000	43.000000	0.000000
8.000000	44.000000	0.000000
8.000000	45.000000	0.000000
8.000000	46.000000	0.000000
8.000000	47.000000	0.000000
8.000000	48.000000	0.000000
8.000000	49.000000	0.000000
8.000000	50.000000	0.000000
8.000000	51.000000	-0.000000
8.000000	52.000000	-0.000000
8.000000	53.000000	-0.000000
8.000000	54.000000	-0.000000
8.000000	55.000000	-0.000000
8.000000	56.000000	-0.000000
8.000000	57.000000	-0.000000
8.000000	58.000000	-0.000000
8.000000	59.000000	-0.000000
8.000000	60.000000	-0.000000
9.000000	41.000000	0.000000
9.000000	42.000000	0.000000
9.000000	43.000000	0.000000
9.000000	44.000000	0.000000
9.000000	45.000000	0.000000
9.000000	46.000000	0.000000
9.000000	47.000000	0.000000
9.000000	48.000000	0.000000
9.000000	49.000000	0.000000
9.000000	50.000000	0.000000
9.000000	51.000000	-0.000000
9.000000	52.000000	-0.000000
9.000000	53.000000	-0.000000
9.000000	54.000000	-0.000000
9.000000	55.000000	-0.000000
9.000000	56.000000	-0.000000
9.000000	57.000000	-0.000000
9.000000	58.000000	-0.000000
9.000000	59.000000	-0.000000
9.000000	60.000000	-0.000000
10.000000	41.000000	0.000000
10.000000	42.000000	0.000000
10.000000	43.000000	0.000000
10.000000	44.000000	0.000000
10.000000	45.000000	0.000000
10.000000	46.000000	0.000000
10.000000	47.000000	0.000000
10.000000	48.000000	0.000000
10.000000	49.000000	0.000000
10.000000	50.000000	0.000000
10.000000	51.000000	-0.000000
10.000000	52.000000	-0.000000
10.000000	53.000000	-0.000000
10.000000	54.000000	-0.000000
10.000000	55.000000	-0.000000
10.000000	56.000000	-0.000000
10.000000	57.000000	-0.000000
10.000000	58.000000	-0.000000
10.000000	59.000000	-0.000000
10.000000	60.000000	-0.000000
11.000000	41.000000	0.000000
11.000000	42.000000	0.000000
11.000000	43.000000	0.000000
11.000000	44.000000	0.000000
11.000000	45.000000	0.000000
11.000000	46.000000	0.000000
11.000000	47.000000	0.000000
11.000000	48.000000	0.000000
11.000000	49.000000	0.000000
11.000000	50.000000	0.000000
11.000000	51.000000	-0.000000
11.000000	52.000000	-0.000000
11.000000	53.000000	-0.000000
11.000000	54.000000	-0.000000
11.000000	55.000000	-0.000000
11.000000	56.000000	-0.000000
11.000000	57.000000	-0.000000
11.000000	58.000000	-0.000000
11.000000	59.000000	-0.000000
11.000000	60.000000	-0.000000
12.000000	41.000000	0.000000
12.000000	42.000000	0.000000
12.000000	43.000000	0.000000
12.000000	44.000000	0.000000
12.000000	45.000000	0.000000
12.000000	46.000000	0.000000
12.000000	47.000000	0.000000
12.000000	48.000000	0.000000
12.000000	49.000000	0.000000
12.000000	50.000000	0.000000
12.000000	51.000000	-0.000000
12.000000	52.000000	-0.000000
12.000000	53.000000	-0.000000
12.000000	54.000000	-0.000000
12.000000	55.000000	-0.000000
12.000000	56.000000	-0.000000
12.000000	57.000000	-0.000000
12.000000	58.000000	-0.000000
12.000000	59.000000	-0.000000
12.000000	60.000000	-0.000000
13.000000	41.000000	0.000000
13.000000	42.000000	0.000000
13.000000	43.000000	0.000000
13.000000	44.000000	0.000000
13.000000	45.000000	0.000000
13.000000	46.000000	0.000000
13.000000	47.000000	0.000000
13.000000	48.000000	0.000000
13.000000	49.000000	0.000000
13.000000	50.000000	0.000000
13.000000	51.000000	-0.000000
13.000000	52.000000	-0.000000
13.000000	53.000000	-0.000000
13.000000	54.000000	-0.000000
13.000000	55.000000	-0.000000
13.000000	56.000000	-0.000000
13.000000	57.000000	-0.000000
13.000000	58.000000	-0.000000
13.000000	59.000000	-0.000000
13.000000	60.000000	-0.000000
14.000000	41.000000	0.000000
14.000000	42.000000	0.000000
14.000000	43.000000	0.000000
14.000000	44.000000	0.000000
14.000000	45.000000	0.000000
14.000000	46.000000	0.000000
14.000000	47.000000	0.000000
14.000000	48.000000	0.000000
14.000000	49.000000	0.000000
14.000000	50.000000	0.000000
14.000000	51.000000	-0.000000
14.000000	52.000000	-0.000000
14.000000	53.000000	-0.000000
14.000000	54.000000	-0.000000
14.000000	55.000000	-0.000000
14.000000	56.000000	-0.000000
14.000000	57.000000	-0.000000
14.000000	58.000000	-0.000000
14.000000	59.000000	-0.000000
14.000000	60.000000	-0.000000
15.000000	41.000000	0.000000
15.000000	42.000000	0.000000
15.000000	43.000000	0.000000
15.000000	44.000000	0.000000
15.000000	45.000000	0.000000
15.000000	46.000000	0.000000
15.000000	47.000000	0.000000
15.000000	48.000000	0.000000
15.000000	49.000000	0.000000
15.000000	50.000000	0.000000
15.000000	51.000000	-0.000000
15.000000	52.000000	-0.000000
15.000000	53.000000	-0.000000
15.000000	54.000000	-0.000000
15.000000	55.000000	-0.000000
15.000000	56.000000	-0.000000
15.000000	57.000000	-0.000000
15.000000	58.000000	-0.000000
15.000000	59.000000	-0.000000
15.000000	60.000000	-0.000000
16.000000	41.000000	0.000000
16.000000	42.000000	0.000000
16.000000	43.000000	0.000000
16.000000	44.000000	0.000000
16.000000	45.000000	0.000000
16.000000	46.000000	0.000000
16.000000	47.000000	0.000000
16.000000	48.000000	0.000000
16.000000	49.000000	0.000000
16.000000	50.000000	0.000000
16.000000	51.000000	-0.000000
16.000000	52.000000	-0.000000
16.000000	53.000000	-0.000000
16.000000	54.000000	-0.000000
16.000000	55.000000	-0.000000
16.000000	56.000000	-0.000000
16.000000	57.000000	-0.000000
16.000000	58.000000	-0.000000
16.000000	59.000000	-0.000000
16.000000	60.000000	-0.000000
17.000000	41.000000	0.000000
17.000000	42.000000	0.000000
17.000000	43.000000	0.000000
17.000000	44.000000	0.000000
17.000000	45.000000	0.000000
17.000000	46.000000	0.000000
17.000000	47.000000	0.000000
17.000000	48.000000	0.000000
17.000000	49.000000	0.000000
17.000000	50.000000	0.000000
17.000000	51.000000	-0.000000
17.000000	52.000000	-0.000000
17.000000	53.000000	-0.000000
17.000000	54.000000	-0.000000
17.000000	55.000000	-0.000000
17.000000	56.000000	-0.000000
17.000000	57.000000	-0.000000
17.000000	58.000000	-0.000000
17.000000	59.000000	-0.000000
17.000000	60.000000	-0.000000
18.000000	41.000000	0.000000
18.000000	42.000000	0.000000
18.000000	43.000000	0.000000
18.000000	44.000000	0.000000
18.000000	45.000000	0.000000
18.000000	46.000000	0.000000
18.000000	47.000000	0.000000
18.000000	48.000000	0.000000
18.000000	49.000000	0.000000
18.000000	50.000000	0.000000
18.000000	51.000000	-0.000000
18.000000	52.000000	-0.000000
18.000000	53.000000	-0.000000
18.000000	54.000000	-0.000000
18.000000	55.000000	-0.000000
18.000000	56.000000	-0.000000
18.000000	57.000000	-0.000000
18.000000	58.000000	-0.000000
18.000000	59.000000	-0.000000
18.000000	60.000000	-0.000000
19.000000	41.000000	0.000000
19.000000	42.000000	0.000000
19.000000	43.000000	0.000000
19.000000	44.000000	0.000000
19.000000	45.000000	0.000000
19.000000	46.000000	0.000000
19.000000	47.000000	0.000000
19.000000	48.000000	0.000000
19.000000	49.000000	0.000000
19.000000	50.000000	0.000000
19.000000	51.000000	-0.000000
19.000000	52.000000	-0.000000
19.000000	53.000000	-0.000000
19.000000	54.000000	-0.000000
19.000000	55.000000	-0.000000
19.000000	56.000000	-0.000000
19.000000	57.000000	-0.000000
19.000000	58.000000	-0.000000
19.000000	59.000000	-0.000000
19.000000	60.000000	-0.000000
20.000000	41.000000	0.000000
20.000000	42.000000	0.000000
20.000000	43.000000	0.000000
20.000000	44.000000	0.000000
20.000000	45.000000	0.000000
20.000000	46.000000	0.000000
20.000000	47.000000	0.000000
20.000000	48.000000	0.000000
20.000000	49.000000	0.000000
20.000000	50.000000	0.000000
20.000000	51.000000	-0.000000
20.000000	52.000000	-0.000000
20.000000	53.000000	-0.000000
20.000000	54.000000	-0.000000
20.000000	55.000000	-0.000000
20.000000	56.000000	-0.000000
20.000000	57.000000	-0.000000
20.000000	58.000000	-0.000000
20.000000	59.000000	-0.000000
20.000000	60.000000	-0.000000
21.000000	41.000000	0.000000
21.000000	42.000000	0.000000
21.000000	43.000000	0.000000
21.000000	44.000000	0.000000
21.000000	45.000000	0.000000
21.000000	46.000000	0.000000
21.000000	47.000000	0.000000
21.000000	48.000000	0.000000
21.000000	49.000000	0.000000
21.000000	50.000000	0.000000
21.000000	51.000000	-0.000000
21.000000	52.000000	-0.000000
21.000000	53.000000	-0.000000
21.000000	54.000000	-0.000000
21.000000	55.000000	-0.000000
21.000000	56.000000	-0.000000
21.000000	57.000000	-0.000000
21.000000	58.000000	-0.000000
21.000000	59.000000	-0.000000
21.000000	60.000000	-0.000000


==> eigvec_5.dat <==
1.000000	1.000000	-0.038481
1.000000	2.000000	-0.037740
1.000000	3.000000	-0.036023
1.000000	4.000000	-0.033373
1.000000	5.000000	-0.029859
1.000000	6.000000	-0.025573
1.000000	7.000000	-0.020625
1.000000	8.000000	-0.015144
1.000000	9.000000	-0.009271
1.000000	10.000000	-0.003159
1.000000	11.000000	0.003035
1.000000	12.000000	0.009148
1.000000	13.000000	0.015024
1.000000	14.000000	0.020509
1.000000	15.000000	0.025462
1.000000	16.000000	0.029753
1.000000	17.000000	0.033272
1.000000	18.000000	0.035926
1.000000	19.000000	0.037647
1.000000	20.000000	0.038390
2.000000	1.000000	-0.038712
2.000000	2.000000	-0.037967
2.000000	3.000000	-0.036239
2.000000	4.000000	-0.033573
2.000000	5.000000	-0.030038
2.000000	6.000000	-0.025726
2.000000	7.000000	-0.020749
2.000000	8.000000	-0.015234
2.000000	9.000000	-0.009326
2.000000	10.000000	-0.003177
2.000000	11.000000	0.003054
2.000000	12.000000	0.009204
2.000000	13.000000	0.015116
2.000000	14.000000	0.020634
2.000000	15.000000	0.025617
2.000000	16.000000	0.029934
2.000000	17.000000	0.033474
2.000000	18.000000	0.036145
2.000000	19.000000	0.037877
2.000000	20.000000	0.038625
3.000000	1.000000	-0.038919
3.000000	2.000000	-0.038170
3.000000	3.000000	-0.036433
3.000000	4.000000	-0.033752
3.000000	5.000000	-0.030199
3.000000	6.000000	-0.025863
3.000000	7.000000	-0.020859
3.000000	8.000000	-0.015315
3.000000	9.000000	-0.009375
3.000000	10.000000	-0.003192
3.000000	11.000000	0.003072
3.000000	12.000000	0.009256
3.000000	13.000000	0.015199
3.000000	14.000000	0.020748
3.000000	15.000000	0.025758
3.000000	16.000000	0.030100
3.000000	17.000000	0.033660
3.000000	18.000000	0.036345
3.000000	19.000000	0.038087
3.000000	20.000000	0.038839
4.000000	1.000000	-0.039102
4.000000	2.000000	-0.038349
4.000000	3.000000	-0.036603
4.000000	4.000000	-0.033911
4.000000	5.000000	-0.030340
4.000000	6.000000	-0.025984
4.000000	7.000000	-0.020956
4.000000	8.000000	-0.015386
4.000000	9.000000	-0.009417
4.000000	10.000000	-0.003205
4.000000	11.000000	0.003089
4.000000	12.000000	0.009303
4.000000	13.000000	0.015275
4.000000	14.000000	0.020851
4.000000	15.000000	0.025886
4.000000	16.000000	0.030249
4.000000	17.000000	0.033827
4.000000	18.000000	0.036526
4.000000	19.000000	0.038277
4.000000	20.000000	0.039033
5.000000	1.000000	-0.039260
5.000000	2.000000	-0.038504
5.000000	3.000000	-0.036752
5.000000	4.000000	-0.034048
5.000000	5.000000	-0.030462
5.000000	6.000000	-0.026089
5.000000	7.000000	-0.021040
5.000000	8.000000	-0.015446
5.000000	9.000000	-0.009453
5.000000	10.000000	-0.003216
5.000000	11.000000	0.003105
5.000000	12.000000	0.009345
5.000000	13.000000	0.015342
5.000000	14.000000	0.020942
5.000000	15.000000	0.025999
5.000000	16.000000	0.030381
5.000000	17.000000	0.033976
5.000000	18.000000	0.036688
5.000000	19.000000	0.038447
5.000000	20.000000	0.039207
6.000000	1.000000	-0.039395
6.000000	2.000000	-0.038636
6.000000	3.000000	-0.036877
6.000000	4.000000	-0.034164
6.000000	5.000000	-0.030566
6.000000	6.000000	-0.026177
6.000000	7.000000	-0.021111
6.000000	8.000000	-0.015498
6.000000	9.000000	-0.009484
6.000000	10.000000	-0.003224
6.000000	11.000000	0.003119
6.000000	12.000000	0.009381
6.000000	13.000000	0.015401
6.000000	14.000000	0.021021
6.000000	15.000000	0.026097
6.000000	16.000000	0.030497
6.000000	17.000000	0.034106
6.000000	18.000000	0.036831
6.000000	19.000000	0.038598
6.000000	20.000000	0.039362
7.000000	1.000000	-0.039504
7.000000	2.000000	-0.038744
7.000000	3.000000	-0.036980
7.000000	4.000000	-0.034259
7.000000	5.000000	-0.030651
7.000000	6.000000	-0.026249
7.000000	7.000000	-0.021168
7.000000	8.000000	-0.015539
7.000000	9.000000	-0.009508
7.000000	10.000000	-0.003230
7.000000	11.000000	0.003131
7.000000	12.000000	0.009412
7.000000	13.000000	0.015450
7.000000	14.000000	0.021088
7.000000	15.000000	0.026180
7.000000	16.000000	0.030595
7.000000	17.000000	0.034218
7.000000	18.000000	0.036954
7.000000	19.000000	0.038730
7.000000	20.000000	0.039498
8.000000	1.000000	-0.039590
8.000000	2.000000	-0.038827
8.000000	3.000000	-0.037060
8.000000	4.000000	-0.034333
8.000000	5.000000	-0.030717
8.000000	6.000000	-0.026306
8.000000	7.000000	-0.021213
8.000000	8.000000	-0.015572
8.000000	9.000000	-0.009527
8.000000	10.000000	-0.003235
8.000000	11.000000	0.003141
8.000000	12.000000	0.009437
8.000000	13.000000	0.015489
8.000000	14.000000	0.021141
8.000000	15.000000	0.026247
8.000000	16.000000	0.030675
8.000000	17.000000	0.034309
8.000000	18.000000	0.037057
8.000000	19.000000	0.038843
8.000000	20.000000	0.039617
9.000000	1.000000	-0.039651
9.000000	2.000000	-0.038887
9.000000	3.000000	-0.037117
9.000000	4.000000	-0.034385
9.000000	5.000000	-0.030764
9.000000	6.000000	-0.026346
9.000000	7.000000	-0.021245
9.000000	8.000000	-0.015595
9.000000	9.000000	-0.009540
9.000000	10.000000	-0.003238
9.000000	11.000000	0.003149
9.000000	12.000000	0.009455
9.000000	13.000000	0.015517
9.000000	14.000000	0.021180
9.000000	15.000000	0.026296
9.000000	16.000000	0.030734
9.000000	17.000000	0.034380
9.000000	18.000000	0.037138
9.000000	19.000000	0.038938
9.000000	20.000000	0.039724
10.000000	1.000000	-0.039687
10.000000	2.000000	-0.038923
10.000000	3.000000	-0.037151
10.000000	4.000000	-0.034417
10.000000	5.000000	-0.030792
10.000000	6.000000	-0.026370
10.000000	7.000000	-0.021264
10.000000	8.000000	-0.015608
10.000000	9.000000	-0.009548
10.000000	10.000000	-0.003240
10.000000	11.000000	0.003153
10.000000	12.000000	0.009466
10.000000	13.000000	0.015535
10.000000	14.000000	0.021204
10.000000	15.000000	0.026326
10.000000	16.000000	0.030771
10.000000	17.000000	0.034425
10.000000	18.000000	0.037196
10.000000	19.000000	0.039013
10.000000	20.000000	0.039828
11.000000	1.000000	-0.039700
11.000000	2.000000	-0.038935
11.000000	3.000000	-0.037162
11.000000	4.000000	-0.034427
11.000000	5.000000	-0.030801
11.000000	6.000000	-0.026378
11.000000	7.000000	-0.021271
11.000000	8.000000	-0.015613
11.000000	9.000000	-0.009550
11.000000	10.000000	-0.003240
11.000000	11.000000	0.003155
11.000000	12.000000	0.009470
11.000000	13.000000	0.015541
11.000000	14.000000	0.021212
11.000000	15.000000	0.026337
11.000000	16.000000	0.030784
11.000000	17.000000	0.034442
11.000000	18.000000	0.037219
11.000000	19.000000	0.039059
11.000000	20.000000	0.039954
12.000000	1.000000	-0.039687
12.000000	2.000000	-0.038923
12.000000	3.000000	-0.037151
12.000000	4.000000	-0.034417
12.000000	5.000000	-0.030792
12.000000	6.000000	-0.026370
12.000000	7.000000	-0.021264
12.000000	8.000000	-0.015608
12.000000	9.000000	-0.009548
12.000000	10.000000	-0.003240
12.000000	11.000000	0.003153
12.000000	12.000000	0.009466
12.000000	13.000000	0.015535
12.000000	14.000000	0.021204
12.000000	15.000000	0.026326
12.000000	16.000000	0.030771
12.000000	17.000000	0.034425
12.000000	18.000000	0.037196
12.000000	19.000000	0.039013
12.000000	20.000000	0.039828
13.000000	1.000000	-0.039651
13.000000	2.000000	-0.038887
13.000000	3.000000	-0.037117
13.000000	4.000000	-0.034385
13.000000	5.000000	-0.030764
13.000000	6.000000	-0.026346
13.000000	7.000000	-0.021245
13.000000	8.000000	-0.015595
13.000000	9.000000	-0.009540
13.000000	10.000000	-0.003238
13.000000	11.000000	0.003149
13.000000	12.000000	0.009455
13.000000	13.000000	0.015517
13.000000	14.000000	0.021180
13.000000	15.000000	0.026296
13.000000	16.000000	0.030734
13.000000	17.000000	0.034380
13.000000	18.000000	0.037138
13.000000	19.000000	0.038938
13.000000	20.000000	0.039724
14.000000	1.000000	-0.039590
14.000000	2.000000	-0.038827
14.000000	3.000000	-0.037060
14.000000	4.000000	-0.034333
14.000000	5.000000	-0.030717
14.000000	6.000000	-0.026306
14.000000	7.000000	-0.021213
14.000000	8.000000	-0.015572
14.000000	9.000000	-0.009527
14.000000	10.000000	-0.003235
14.000000	11.000000	0.003141
14.000000	12.000000	0.009437
14.000000	13.000000	0.015489
14.000000	14.000000	0.021141
14.000000	15.000000	0.026247
14.000000	16.000000	0.030675
14.000000	17.000000	0.034309
14.000000	18.000000	0.037057
14.000000	19.000000	0.038843
14.000000	20.000000	0.039617
15.000000	1.000000	-0.039504
15.000000	2.000000	-0.038744
15.000000	3.000000	-0.036980
15.000000	4.000000	-0.034259
15.000000	5.000000	-0.030651
15.000000	6.000000	-0.026249
15.000000	7.000000	-0.021168
15.000000	8.000000	-0.015539
15.000000	9.000000	-0.009508
15.000000	10.000000	-0.003230
15.000000	11.000000	0.003131
15.000000	12.000000	0.009412
15.000000	13.000000	0.015450
15.000000	14.000000	0.021088
15.000000	15.000000	0.026180
15.000000	16.000000	0.030595
15.000000	17.000000	0.034218
15.000000	18.000000	0.036954
15.000000	19.000000	0.038730
15.000000	20.000000	0.039498
16.000000	1.000000	-0.039395
16.000000	2.000000	-0.038636
16.000000	3.000000	-0.036877
16.000000	4.000000	-0.034164
16.000000	5.000000	-0.030566
16.000000	6.000000	-0.026177
16.000000	7.000000	-0.021111
16.000000	8.000000	-0.015498
16.000000	9.000000	-0.009484
16.000000	10.000000	-0.003224
16.000000	11.000000	0.003119
16.000000	12.000000	0.009381
16.000000	13.000000	0.015401
16.000000	14.000000	0.021021
16.000000	15.000000	0.026097
16.000000	16.000000	0.030497
16.000000	17.000000	0.034106
16.000000	18.000000	0.036831
16.000000	19.000000	0.038598
16.000000	20.000000	0.039362
17.000000	1.000000	-0.039260
17.000000	2.000000	-0.038504
17.000000	3.000000	-0.036752
17.000000	4.000000	-0.034048
17.000000	5.000000	-0.030462
17.000000	6.000000	-0.026089
17.000000	7.000000	-0.021040
17.000000	8.000000	-0.015446
17.000000	9.000000	-0.009453
17.000000	10.000000	-0.003216
17.000000	11.000000	0.003105
17.000000	12.000000	0.009345
17.000000	13.000000	0.015342
17.000000	14.000000	0.020942
17.000000	15.000000	0.025999
17.000000	16.000000	0.030381
17.000000	17.000000	0.033976
17.000000	18.000000	0.036688
17.000000	19.000000	0.038447
17.000000	20.000000	0.039207
18.000000	1.000000	-0.039102
18.000000	2.000000	-0.038349
18.000000	3.000000	-0.036603
18.000000	4.000000	-0.033911
18.000000	5.000000	-0.030340
18.000000	6.000000	-0.025984
18.000000	7.000000	-0.020956
18.000000	8.000000	-0.015386
18.000000	9.000000	-0.009417
18.000000	10.000000	-0.003205
18.000000	11.000000	0.003089
18.000000	12.000000	0.009303
18.000000	13.000000	0.015275
18.000000	14.000000	0.020851
18.000000	15.000000	0.025886
18.000000	16.000000	0.030249
18.000000	17.000000	0.033827
18.000000	18.000000	0.036526
18.000000	19.000000	0.038277
18.000000	20.000000	0.039033
19.000000	1.000000	-0.038919
19.000000	2.000000	-0.038170
19.000000	3.000000	-0.036433
19.000000	4.000000	-0.033752
19.000000	5.000000	-0.030199
19.000000	6.000000	-0.025863
19.000000	7.000000	-0.020859
19.000000	8.000000	-0.015315
19.000000	9.000000	-0.009375
19.000000	10.000000	-0.003192
19.000000	11.000000	0.003072
19.000000	12.000000	0.009256
19.000000	13.000000	0.015199
19.000000	14.000000	0.020748
19.000000	15.000000	0.025758
19.000000	16.000000	0.030100
19.000000	17.000000	0.033660
19.000000	18.000000	0.036345
19.000000	19.000000	0.038087
19.000000	20.000000	0.038839
20.000000	1.000000	-0.038712
20.000000	2.000000	-0.037967
20.000000	3.000000	-0.036239
20.000000	4.000000	-0.033573
20.000000	5.000000	-0.030038
20.000000	6.000000	-0.025726
20.000000	7.000000	-0.020749
20.000000	8.000000	-0.015234
20.000000	9.000000	-0.009326
20.000000	10.000000	-0.003177
20.000000	11.000000	0.003054
20.000000	12.000000	0.009204
20.000000	13.000000	0.015116
20.000000	14.000000	0.020634
20.000000	15.000000	0.025617
20.000000	16.000000	0.029934
20.000000	17.000000	0.033474
20.000000	18.000000	0.036145
20.000000	19.000000	0.037877
20.000000	20.000000	0.038625
21.000000	1.000000	-0.038481
21.000000	2.000000	-0.037740
21.000000	3.000000	-0.036023
21.000000	4.000000	-0.033373
21.000000	5.000000	-0.029859
21.000000	6.000000	-0.025573
21.000000	7.000000	-0.020625
21.000000	8.000000	-0.015144
21.000000	9.000000	-0.009271
21.000000	10.000000	-0.003159
21.000000	11.000000	0.003035
21.000000	12.000000	0.009148
21.000000	13.000000	0.015024
21.000000	14.000000	0.020509
21.000000	15.000000	0.025462
21.000000	16.000000	0.029753
21.000000	17.000000	0.033272
21.000000	18.000000	0.035926
21.000000	19.000000	0.037647
21.000000	20.000000	0.038390
1.000000	21.000000	0.038643
1.000000	22.000000	0.037897
1.000000	23.000000	0.036168
1.000000	24.000000	0.033502
1.000000	25.000000	0.029967
1.000000	26.000000	0.025655
1.000000	27.000000	0.020678
1.000000	28.000000	0.015165
1.000000	29.000000	0.009259
1.000000	30.000000	0.003113
1.000000	31.000000	-0.003113
1.000000	32.000000	-0.009259
1.000000	33.000000	-0.015165
1.000000	34.000000	-0.020678
1.000000	35.000000	-0.025655
1.000000	36.000000	-0.029967
1.000000	37.000000	-0.033502
1.000000	38.000000	-0.036168
1.000000	39.000000	-0.037897
1.000000	40.000000	-0.038643
2.000000	21.000000	0.038877
2.000000	22.000000	0.038127
2.000000	23.000000	0.036387
2.000000	24.000000	0.033705
2.000000	25.000000	0.030148
2.000000	26.000000	0.025810
2.000000	27.000000	0.020803
2.000000	28.000000	0.015257
2.000000	29.000000	0.009315
2.000000	30.000000	0.003132
2.000000	31.000000	-0.003132
2.000000	32.000000	-0.009315
2.000000	33.000000	-0.015257
2.000000	34.000000	-0.020803
2.000000	35.000000	-0.025810
2.000000	36.000000	-0.030148
2.000000	37.000000	-0.033705
2.000000	38.000000	-0.036387
2.000000	39.000000	-0.038127
2.000000	40.000000	-0.038877
3.000000	21.000000	0.039089
3.000000	22.000000	0.038334
3.000000	23.000000	0.036585
3.000000	24.000000	0.033888
3.000000	25.000000	0.030312
3.000000	26.000000	0.025950
3.000000	27.000000	0.020916
3.000000	28.000000	0.015339
3.000000	29.000000	0.009366
3.000000	30.000000	0.003149
3.000000	31.000000	-0.003149
3.000000	32.000000	-0.009366
3.000000	33.000000	-0.015339
3.000000	34.000000	-0.020916
3.000000	35.000000	-0.025950
3.000000	36.000000	-0.030312
3.000000	37.000000	-0.033888
3.000000	38.000000	-0.036585
3.000000	39.000000	-0.038334
3.000000	40.000000	-0.039089
4.000000	21.000000	0.039278
4.000000	22.000000	0.038520
4.000000	23.000000	0.036762
4.000000	24.000000	0.034051
4.000000	25.000000	0.030458
4.000000	26.000000	0.026075
4.000000	27.000000	0.021016
4.000000	28.000000	0.015413
4.000000	29.000000	0.009411
4.000000	30.000000	0.003164
4.000000	31.000000	-0.003164
4.000000	32.000000	-0.009411
4.000000	33.000000	-0.015413
4.000000	34.000000	-0.021016
4.000000	35.000000	-0.026075
4.000000	36.000000	-0.030458
4.000000	37.000000	-0.034051
4.000000	38.000000	-0.036762
4.000000	39.000000	-0.038520
4.000000	40.000000	-0.039278
5.000000	21.000000	0.039446
5.000000	22.000000	0.038684
5.000000	23.000000	0.036918
5.000000	24.000000	0.034195
5.000000	25.000000	0.030586
5.000000	26.000000	0.026184
5.000000	27.000000	0.021104
5.000000	28.000000	0.015478
5.000000	29.000000	0.009450
5.000000	30.000000	0.003177
5.000000	31.000000	-0.003177
5.000000	32.000000	-0.009450
5.000000	33.000000	-0.015478
5.000000	34.000000	-0.021104
5.000000	35.000000	-0.026184
5.000000	36.000000	-0.030586
5.000000	37.000000	-0.034195
5.000000	38.000000	-0.036918
5.000000	39.000000	-0.038684
5.000000	40.000000	-0.039446
6.000000	21.000000	0.039591
6.000000	22.000000	0.038825
6.000000	23.000000	0.037053
6.000000	24.000000	0.034319
6.000000	25.000000	0.030696
6.000000	26.000000	0.026278
6.000000	27.000000	0.021180
6.000000	28.000000	0.015533
6.000000	29.000000	0.009483
6.000000	30.000000	0.003189
6.000000	31.000000	-0.003189
6.000000	32.000000	-0.009483
6.000000	33.000000	-0.015533
6.000000	34.000000	-0.021180
6.000000	35.000000	-0.026278
6.000000	36.000000	-0.030696
6.000000	37.000000	-0.034319
6.000000	38.000000	-0.037053
6.000000	39.000000	-0.038825
6.000000	40.000000	-0.039591
7.000000	21.000000	0.039714
7.000000	22.000000	0.038946
7.000000	23.000000	0.037166
7.000000	24.000000	0.034423
7.000000	25.000000	0.030788
7.000000	26.000000	0.026356
7.000000	27.000000	0.021242
7.000000	28.000000	0.015578
7.000000	29.000000	0.009511
7.000000	30.000000	0.003198
7.000000	31.000000	-0.003198
7.000000	32.000000	-0.009511
7.000000	33.000000	-0.015578
7.000000	34.000000	-0.021242
7.000000	35.000000	-0.026356
7.000000	36.000000	-0.030788
7.000000	37.000000	-0.034423
7.000000	38.000000	-0.037166
7.000000	39.000000	-0.038946
7.000000	40.000000	-0.039714
8.000000	21.000000	0.039817
8.000000	22.000000	0.039045
8.000000	23.000000	0.037258
8.000000	24.000000	0.034506
8.000000	25.000000	0.030861
8.000000	26.000000	0.026418
8.000000	27.000000	0.021291
8.000000	28.000000	0.015614
8.000000	29.000000	0.009533
8.000000	30.000000	0.003205
8.000000	31.000000	-0.003205
8.000000	32.000000	-0.009533
8.000000	33.000000	-0.015614
8.000000	34.000000	-0.021291
8.000000	35.000000	-0.026418
8.000000	36.000000	-0.030861
8.000000	37.000000	-0.034506
8.000000	38.000000	-0.037258
8.000000	39.000000	-0.039045
8.000000	40.000000	-0.039817
9.000000	21.000000	0.039902
9.000000	22.000000	0.039122
9.000000	23.000000	0.037328
9.000000	24.000000	0.034568
9.000000	25.000000	0.030915
9.000000	26.000000	0.026463
9.000000	27.000000	0.021327
9.000000	28.000000	0.015640
9.000000	29.000000	0.009549
9.000000	30.000000	0.003211
9.000000	31.000000	-0.003211
9.000000	32.000000	-0.009549
9.000000	33.000000	-0.015640
9.000000	34.000000	-0.021327
9.000000	35.000000	-0.026463
9.000000	36.000000	-0.030915
9.000000	37.000000	-0.034568
9.000000	38.000000	-0.037328
9.000000	39.000000	-0.039122
9.000000	40.000000	-0.039902
10.000000	21.000000	0.039972
10.000000	22.000000	0.039179
10.000000	23.000000	0.037374
10.000000	24.000000	0.034607
10.000000	25.000000	0.030948
10.000000	26.000000	0.026490
10.000000	27.000000	0.021349
10.000000	28.000000	0.015656
10.000000	29.000000	0.009558
10.000000	30.000000	0.003214
10.000000	31.000000	-0.003214
10.000000	32.000000	-0.009558
10.000000	33.000000	-0.015656
10.000000	34.000000	-0.021349
10.000000	35.000000	-0.026490
10.000000	36.000000	-0.030948
10.000000	37.000000	-0.034607
10.000000	38.000000	-0.037374
10.000000	39.000000	-0.039179
10.000000	40.000000	-0.039972
11.000000	21.000000	0.040042
11.000000	22.000000	0.039207
11.000000	23.000000	0.037392
11.000000	24.000000	0.034620
11.000000	25.000000	0.030959
11.000000	26.000000	0.026499
11.000000	27.000000	0.021356
11.000000	28.000000	0.015661
11.000000	29.000000	0.009561
11.000000	30.000000	0.003215
11.000000	31.000000	-0.003215
11.000000	32.000000	-0.009561
11.000000	33.000000	-0.015661
11.000000	34.000000	-0.021356
11.000000	35.000000	-0.026499
11.000000	36.000000	-0.030959
11.000000	37.000000	-0.034620
11.000000	38.000000	-0.037392
11.000000	39.000000	-0.039207
11.000000	40.000000	-0.040042
12.000000	21.000000	0.039972
12.000000	22.000000	0.039179
12.000000	23.000000	0.037374
12.000000	24.000000	0.034607
12.000000	25.000000	0.030948
12.000000	26.000000	0.026490
12.000000	27.000000	0.021349
12.000000	28.000000	0.015656
12.000000	29.000000	0.009558
12.000000	30.000000	0.003214
12.000000	31.000000	-0.003214
12.000000	32.000000	-0.009558
12.000000	33.000000	-0.015656
12.000000	34.000000	-0.021349
12.000000	35.000000	-0.026490
12.000000	36.000000	-0.030948
12.000000	37.000000	-0.034607
12.000000	38.000000	-0.037374
12.000000	39.000000	-0.039179
12.000000	40.000000	-0.039972
13.000000	21.000000	0.039902
13.000000	22.000000	0.039122
13.000000	23.000000	0.037328
13.000000	24.000000	0.034568
13.000000	25.000000	0.030915
13.000000	26.000000	0.026463
13.000000	27.000000	0.021327
13.000000	28.000000	0.015640
13.000000	29.000000	0.009549
13.000000	30.000000	0.003211
13.000000	31.000000	-0.003211
13.000000	32.000000	-0.009549
13.000000	33.000000	-0.015640
13.000000	34.000000	-0.021327
13.000000	35.000000	-0.026463
13.000000	36.000000	-0.030915
13.000000	37.000000	-0.034568
13.000000	38.000000	-0.037328
13.000000	39.000000	-0.039122
13.000000	40.000000	-0.039902
14.000000	21.000000	0.039817
14.000000	22.000000	0.039045
14.000000	23.000000	0.037258
14.000000	24.000000	0.034506
14.000000	25.000000	0.030861
14.000000	26.000000	0.026418
14.000000	27.000000	0.021291
14.000000	28.000000	0.015614
14.000000	29.000000	0.009533
14.000000	30.000000	0.003205
14.000000	31.000000	-0.003205
14.000000	32.000000	-0.009533
14.000000	33.000000	-0.015614
14.000000	34.000000	-0.021291
14.000000	35.000000	-0.026418
14.000000	36.000000	-0.030861
14.000000	37.000000	-0.034506
14.000000	38.000000	-0.037258
14.000000	39.000000	-0.039045
14.000000	40.000000	-0.039817
15.000000	21.000000	0.039714
15.000000	22.000000	0.038946
15.000000	23.000000	0.037166
15.000000	24.000000	0.034423
15.000000	25.000000	0.030788
15.000000	26.000000	0.026356
15.000000	27.000000	0.021242
15.000000	28.000000	0.015578
15.000000	29.000000	0.009511
15.000000	30.000000	0.003198
15.000000	31.000000	-0.003198
15.000000	32.000000	-0.009511
15.000000	33.000000	-0.015578
15.000000	34.000000	-0.021242
15.000000	35.000000	-0.026356
15.000000	36.000000	-0.030788
15.000000	37.000000	-0.034423
15.000000	38.000000	-0.037166
15.000000	39.000000	-0.038946
15.000000	40.000000	-0.039714
16.000000	21.000000	0.039591
16.000000	22.000000	0.038825
16.000000	23.000000	0.037053
16.000000	24.000000	0.034319
16.000000	25.000000	0.030696
16.000000	26.000000	0.026278
16.000000	27.000000	0.021180
16.000000	28.000000	0.015533
16.000000	29.000000	0.009483
16.000000	30.000000	0.003189
16.000000	31.000000	-0.003189
16.000000	32.000000	-0.009483
16.000000	33.000000	-0.015533
16.000000	34.000000	-0.021180
16.000000	35.000000	-0.026278
16.000000	36.000000	-0.030696
16.000000	37.000000	-0.034319
16.000000	38.000000	-0.037053
16.000000	39.000000	-0.038825
16.000000	40.000000	-0.039591
17.000000	21.000000	0.039446
17.000000	22.000000	0.038684
17.000000	23.000000	0.036918
17.000000	24.000000	0.034195
17.000000	25.000000	0.030586
17.000000	26.000000	0.026184
17.000000	27.000000	0.021104
17.000000	28.000000	0.015478
17.000000	29.000000	0.009450
17.000000	30.000000	0.003177
17.000000	31.000000	-0.003177
17.000000	32.000000	-0.009450
17.000000	33.000000	-0.015478
17.000000	34.000000	-0.021104
17.000000	35.000000	-0.026184
17.000000	36.000000	-0.030586
17.000000	37.000000	-0.034195
17.000000	38.000000	-0.036918
17.000000	39.000000	-0.038684
17.000000	40.000000	-0.039446
18.000000	21.000000	0.039278
18.000000	22.000000	0.038520
18.000000	23.000000	0.036762
18.000000	24.000000	0.034051
18.000000	25.000000	0.030458
18.000000	26.000000	0.026075
18.000000	27.000000	0.021016
18.000000	28.000000	0.015413
18.000000	29.000000	0.009411
18.000000	30.000000	0.003164
18.000000	31.000000	-0.003164
18.000000	32.000000	-0.009411
18.000000	33.000000	-0.015413
18.000000	34.000000	-0.021016
18.000000	35.000000	-0.026075
18.000000	36.000000	-0.030458
18.000000	37.000000	-0.034051
18.000000	38.000000	-0.036762
18.000000	39.000000	-0.038520
18.000000	40.000000	-0.039278
19.000000	21.000000	0.039089
19.000000	22.000000	0.038334
19.000000	23.000000	0.036585
19.000000	24.000000	0.033888
19.000000	25.000000	0.030312
19.000000	26.000000	0.025950
19.000000	27.000000	0.020916
19.000000	28.000000	0.015339
19.000000	29.000000	0.009366
19.000000	30.000000	0.003149
19.000000	31.000000	-0.003149
19.000000	32.000000	-0.009366
19.000000	33.000000	-0.015339
19.000000	34.000000	-0.020916
19.000000	35.000000	-0.025950
19.000000	36.000000	-0.030312
19.000000	37.000000	-0.033888
19.000000	38.000000	-0.036585
19.000000	39.000000	-0.038334
19.000000	40.000000	-0.039089
20.000000	21.000000	0.038877
20.000000	22.000000	0.038127
20.000000	23.000000	0.036387
20.000000	24.000000	0.033705
20.000000	25.000000	0.030148
20.000000	26.000000	0.025810
20.000000	27.000000	0.020803
20.000000	28.000000	0.015257
20.000000	29.000000	0.009315
20.000000	30.000000	0.003132
20.000000	31.000000	-0.003132
20.000000	32.000000	-0.009315
20.000000	33.000000	-0.015257
20.000000	34.000000	-0.020803
20.000000	35.000000	-0.025810
20.000000	36.000000	-0.030148
20.000000	37.000000	-0.033705
20.000000	38.000000	-0.036387
20.000000	39.000000	-0.038127
20.000000	40.000000	-0.038877
21.000000	21.000000	0.038643
21.000000	22.000000	0.037897
21.000000	23.000000	0.036168
21.000000	24.000000	0.033502
21.000000	25.000000	0.029967
21.000000	26.000000	0.025655
21.000000	27.000000	0.020678
21.000000	28.000000	0.015165
21.000000	29.000000	0.009259
21.000000	30.000000	0.003113
21.000000	31.000000	-0.003113
21.000000	32.000000	-0.009259
21.000000	33.000000	-0.015165
21.000000	34.000000	-0.020678
21.000000	35.000000	-0.025655
21.000000	36.000000	-0.029967
21.000000	37.000000	-0.033502
21.000000	38.000000	-0.036168
21.000000	39.000000	-0.037897
21.000000	40.000000	-0.038643
1.000000	41.000000	-0.038390
1.000000	42.000000	-0.037647
1.000000	43.000000	-0.035926
1.000000	44.000000	-0.033272
1.000000	45.000000	-0.029753
1.000000	46.000000	-0.025462
1.000000	47.000000	-0.020509
1.000000	48.000000	-0.015024
1.000000	49.000000	-0.009148
1.000000	50.000000	-0.003035
1.000000	51.000000	0.003159
1.000000	52.000000	0.009271
1.000000	53.000000	0.015144
1.000000	54.000000	0.020625
1.000000	55.000000	0.025573
1.000000	56.000000	0.029859
1.000000	57.000000	0.033373
1.000000	58.000000	0.036023
1.000000	59.000000	0.037740
1.000000	60.000000	0.038481
2.000000	41.000000	-0.038625
2.000000	42.000000	-0.037877
2.000000	43.000000	-0.036145
2.000000	44.000000	-0.033474
2.000000	45.000000	-0.029934
2.000000	46.000000	-0.025617
2.000000	47.000000	-0.020634
2.000000	48.000000	-0.015116
2.000000	49.000000	-0.009204
2.000000	50.000000	-0.003054
2.000000	51.000000	0.003177
2.000000	52.000000	0.009326
2.000000	53.000000	0.015234
2.000000	54.000000	0.020749
2.000000	55.000000	0.025726
2.000000	56.000000	0.030038
2.000000	57.000000	0.033573
2.000000	58.000000	0.036239
2.000000	59.000000	0.037967
2.000000	60.000000	0.038712
3.000000	41.000000	-0.038839
3.000000	42.000000	-0.038087
3.000000	43.000000	-0.036345
3.000000	44.000000	-0.033660
3.000000	45.000000	-0.030100
3.000000	46.000000	-0.025758
3.000000	47.000000	-0.020748
3.000000	48.000000	-0.015199
3.000000	49.000000	-0.009256
3.000000	50.000000	-0.003072
3.000000	51.000000	0.003192
3.000000	52.000000	0.009375
3.000000	53.000000	0.015315
3.000000	54.000000	0.020859
3.000000	55.000000	0.025863
3.000000	56.000000	0.030199
3.000000	57.000000	0.033752
3.000000	58.000000	0.036433
3.000000	59.000000	0.038170
3.000000	60.000000	0.038919
4.000000	41.000000	-0.039033
4.000000	42.000000	-0.038277
4.000000	43.000000	-0.036526
4.000000	44.000000	-0.033827
4.000000	45.000000	-0.030249
4.000000	46.000000	-0.025886
4.000000	47.000000	-0.020851
4.000000	48.000000	-0.015275
4.000000	49.000000	-0.009303
4.000000	50.000000	-0.003089
4.000000	51.000000	0.003205
4.000000	52.000000	0.009417
4.000000	53.000000	0.015386
4.000000	54.000000	0.020956
4.000000	55.000000	0.025984
4.000000	56.000000	0.030340
4.000000	57.000000	0.033911
4.000000	58.000000	0.036603
4.000000	59.000000	0.038349
4.000000	60.000000	0.039102
5.000000	41.000000	-0.039207
5.000000	42.000000	-0.038447
5.000000	43.000000	-0.036688
5.000000	44.000000	-0.033976
5.000000	45.000000	-0.030381
5.000000	46.000000	-0.025999
5.000000	47.000000	-0.020942
5.000000	48.000000	-0.015342
5.000000	49.000000	-0.009345
5.000000	50.000000	-0.003105
5.000000	51.000000	0.003216
5.000000	52.000000	0.009453
5.000000	53.000000	0.015446
5.000000	54.000000	0.021040
5.000000	55.000000	0.026089
5.000000	56.000000	0.030462
5.000000	57.000000	0.034048
5.000000	58.000000	0.036752
5.000000	59.000000	0.038504
5.000000	60.000000	0.039260
6.000000	41.000000	-0.039362
6.000000	42.000000	-0.038598
6.000000	43.000000	-0.036831
6.000000	44.000000	-0.034106
6.000000	45.000000	-0.030497
6.000000	46.000000	-0.026097
6.000000	47.000000	-0.021021
6.000000	48.000000	-0.015401
6.000000	49.000000	-0.009381
6.000000	50.000000	-0.003119
6.000000	51.000000	0.003224
6.000000	52.000000	0.009484
6.000000	53.000000	0.015498
6.000000	54.000000	0.021111
6.000000	55.000000	0.026177
6.000000	56.000000	0.030566
6.000000	57.000000	0.034164
6.000000	58.000000	0.036877
6.000000	59.000000	0.038636
6.000000	60.000000	0.039395
7.000000	41.000000	-0.039498
7.000000	42.000000	-0.038730
7.000000	43.000000	-0.036954
7.000000	44.000000	-0.034218
7.000000	45.000000	-0.030595
7.000000	46.000000	-0.026180
7.000000	47.000000	-0.021088
7.000000	48.000000	-0.015450
7.000000	49.000000	-0.009412
7.000000	50.000000	-0.003131
7.000000	51.000000	0.003230
7.000000	52.000000	0.009508
7.000000	53.000000	0.015539
7.000000	54.000000	0.021168
7.000000	55.000000	0.026249
7.000000	56.000000	0.030651
7.000000	57.000000	0.034259
7.000000	58.000000	0.036980
7.000000	59.000000	0.038744
7.000000	60.000000	0.039504
8.000000	41.000000	-0.039617
8.000000	42.000000	-0.038843
8.000000	43.000000	-0.037057
8.000000	44.000000	-0.034309
8.000000	45.000000	-0.030675
8.000000	46.000000	-0.026247
8.000000	47.000000	-0.021141
8.000000	48.000000	-0.015489
8.000000	49.000000	-0.009437
8.000000	50.000000	-0.003141
8.000000	51.000000	0.003235
8.000000	52.000000	0.009527
8.000000	53.000000	0.015572
8.000000	54.000000	0.021213
8.000000	55.000000	0.026306
8.000000	56.000000	0.030717
8.000000	57.000000	0.034333
8.000000	58.000000	0.037060
8.000000	59.000000	0.038827
8.000000	60.000000	0.039590
9.000000	41.000000	-0.039724
9.000000	42.000000	-0.038938
9.000000	43.000000	-0.037138
9.000000	44.000000	-0.034380
9.000000	45.000000	-0.030734
9.000000	46.000000	-0.026296
9.000000	47.000000	-0.021180
9.000000	48.000000	-0.015517
9.000000	49.000000	-0.009455
9.000000	50.000000	-0.003149
9.000000	51.000000	0.003238
9.000000	52.000000	0.009540
9.000000	53.000000	0.015595
9.000000	54.000000	0.021245
9.000000	55.000000	0.026346
9.000000	56.000000	0.030764
9.000000	57.000000	0.034385
9.000000	58.000000	0.037117
9.000000	59.000000	0.038887
9.000000	60.000000	0.039651
10.000000	41.000000	-0.039828
10.000000	42.000000	-0.039013
10.000000	43.000000	-0.037196
10.000000	44.000000	-0.034425
10.000000	45.000000	-0.030771
10.000000	46.000000	-0.026326
10.000000	47.000000	-0.021204
10.000000	48.000000	-0.015535
10.000000	49.000000	-0.009466
10.000000	50.000000	-0.003153
10.000000	51.000000	0.003240
10.000000	52.000000	0.009548
10.000000	53.000000	0.015608
10.000000	54.000000	0.021264
10.000000	55.000000	0.026370
10.000000	56.000000	0.030792
10.000000	57.000000	0.034417
10.000000	58.000000	0.037151
10.000000	59.000000	0.038923
10.000000	60.000000	0.039687
11.000000	41.000000	-0.039954
11.000000	42.000000	-0.039059
11.000000	43.000000	-0.037219
11.000000	44.000000	-0.034442
11.000000	45.000000	-0.030784
11.000000	46.000000	-0.026337
11.000000	47.000000	-0.021212
11.000000	48.000000	-0.015541
11.000000	49.000000	-0.009470
11.000000	50.000000	-0.003155
11.000000	51.000000	0.003240
11.000000	52.000000	0.009550
11.000000	53.000000	0.015613
11.000000	54.000000	0.021271
11.000000	55.000000	0.026378
11.000000	56.000000	0.030801
11.000000	57.000000	0.034427
11.000000	58.000000	0.037162
11.000000	59.000000	0.038935
11.000000	60.000000	0.039700
12.000000	41.000000	-0.039828
12.000000	42.000000	-0.039013
12.000000	43.000000	-0.037196
12.000000	44.000000	-0.034425
12.000000	45.000000	-0.030771
12.000000	46.000000	-0.026326
12.000000	47.000000	-0.021204
12.000000	48.000000	-0.015535
12.000000	49.000000	-0.009466
12.000000	50.000000	-0.003153
12.000000	51.000000	0.003240
12.000000	52.000000	0.009548
12.000000	53.000000	0.015608
12.000000	54.000000	0.021264
12.000000	55.000000	0.026370
12.000000	56.000000	0.030792
12.000000	57.000000	0.034417
12.000000	58.000000	0.037151
12.000000	59.000000	0.038923
12.000000	60.000000	0.039687
13.000000	41.000000	-0.039724
13.000000	42.000000	-0.038938
13.000000	43.000000	-0.037138
13.000000	44.000000	-0.034380
13.000000	45.000000	-0.030734
13.000000	46.000000	-0.026296
13.000000	47.000000	-0.021180
13.000000	48.000000	-0.015517
13.000000	49.000000	-0.009455
13.000000	50.000000	-0.003149
13.000000	51.000000	0.003238
13.000000	52.000000	0.009540
13.000000	53.000000	0.015595
13.000000	54.000000	0.021245
13.000000	55.000000	0.026346
13.000000	56.000000	0.030764
13.000000	57.000000	0.034385
13.000000	58.000000	0.037117
13.000000	59.000000	0.038887
13.000000	60.000000	0.039651
14.000000	41.000000	-0.039617
14.000000	42.000000	-0.038843
14.000000	43.000000	-0.037057
14.000000	44.000000	-0.034309
14.000000	45.000000	-0.030675
14.000000	46.000000	-0.026247
14.000000	47.000000	-0.021141
14.000000	48.000000	-0.015489
14.000000	49.000000	-0.009437
14.000000	50.000000	-0.003141
14.000000	51.000000	0.003235
14.000000	52.000000	0.009527
14.000000	53.000000	0.015572
14.000000	54.000000	0.021213
14.000000	55.000000	0.026306
14.000000	56.000000	0.030717
14.000000	57.000000	0.034333
14.000000	58.000000	0.037060
14.000000	59.000000	0.038827
14.000000	60.000000	0.039590
15.000000	41.000000	-0.039498
15.000000	42.000000	-0.038730
15.000000	43.000000	-0.036954
15.000000	44.000000	-0.034218
15.000000	45.000000	-0.030595
15.000000	46.000000	-0.026180
15.000000	47.000000	-0.021088
15.000000	48.000000	-0.015450
15.000000	49.000000	-0.009412
15.000000	50.000000	-0.003131
15.000000	51.000000	0.003230
15.000000	52.000000	0.009508
15.000000	53.000000	0.015539
15.000000	54.000000	0.021168
15.000000	55.000000	0.026249
15.000000	56.000000	0.030651
15.000000	57.000000	0.034259
15.000000	58.000000	0.036980
15.000000	59.000000	0.038744
15.000000	60.000000	0.039504
16.000000	41.000000	-0.039362
16.000000	42.000000	-0.038598
16.000000	43.000000	-0.036831
16.000000	44.000000	-0.034106
16.000000	45.000000	-0.030497
16.000000	46.000000	-0.026097
16.000000	47.000000	-0.021021
16.000000	48.000000	-0.015401
16.000000	49.000000	-0.009381
16.000000	50.000000	-0.003119
16.000000	51.000000	0.003224
16.000000	52.000000	0.009484
16.000000	53.000000	0.015498
16.000000	54.000000	0.021111
16.000000	55.000000	0.026177
16.000000	56.000000	0.030566
16.000000	57.000000	0.034164
16.000000	58.000000	0.036877
16.000000	59.000000	0.038636
16.000000	60.000000	0.039395
17.000000	41.000000	-0.039207
17.000000	42.000000	-0.038447
17.000000	43.000000	-0.036688
17.000000	44.000000	-0.033976
17.000000	45.000000	-0.030381
17.000000	46.000000	-0.025999
17.000000	47.000000	-0.020942
17.000000	48.000000	-0.015342
17.000000	49.000000	-0.009345
17.000000	50.000000	-0.003105
17.000000	51.000000	0.003216
17.000000	52.000000	0.009453
17.000000	53.000000	0.015446
17.000000	54.000000	0.021040
17.000000	55.000000	0.026089
17.000000	56.000000	0.030462
17.000000	57.000000	0.034048
17.000000	58.000000	0.036752
17.000000	59.000000	0.038504
17.000000	60.000000	0.039260
18.000000	41.000000	-0.039033
18.000000	42.000000	-0.038277
18.000000	43.000000	-0.036526
18.000000	44.000000	-0.033827
18.000000	45.000000	-0.030249
18.000000	46.000000	-0.025886
18.000000	47.000000	-0.020851
18.000000	48.000000	-0.015275
18.000000	49.000000	-0.009303
18.000000	50.000000	-0.003089
18.000000	51.000000	0.003205
18.000000	52.000000	0.009417
18.000000	53.000000	0.015386
18.000000	54.000000	0.020956
18.000000	55.000000	0.025984
18.000000	56.000000	0.030340
18.000000	57.000000	0.033911
18.000000	58.000000	0.036603
18.000000	59.000000	0.038349
18.000000	60.000000	0.039102
19.000000	41.000000	-0.038839
19.000000	42.000000	-0.038087
19.000000	43.000000	-0.036345
19.000000	44.000000	-0.033660
19.000000	45.000000	-0.030100
19.000000	46.000000	-0.025758
19.000000	47.000000	-0.020748
19.000000	48.000000	-0.015199
19.000000	49.000000	-0.009256
19.000000	50.000000	-0.003072
19.000000	51.000000	0.003192
19.000000	52.000000	0.009375
19.000000	53.000000	0.015315
19.000000	54.000000	0.020859
19.000000	55.000000	0.025863
19.000000	56.000000	0.030199
19.000000	57.000000	0.033752
19.000000	58.000000	0.036433
19.000000	59.000000	0.038170
19.000000	60.000000	0.038919
20.000000	41.000000	-0.038625
20.000000	42.000000	-0.037877
20.000000	43.000000	-0.036145
20.000000	44.000000	-0.033474
20.000000	45.000000	-0.029934
20.000000	46.000000	-0.025617
20.000000	47.000000	-0.020634
20.000000	48.000000	-0.015116
20.000000	49.000000	-0.009204
20.000000	50.000000	-0.003054
20.000000	51.000000	0.003177
20.000000	52.000000	0.009326
20.000000	53.000000	0.015234
20.000000	54.000000	0.020749
20.000000	55.000000	0.025726
20.000000	56.000000	0.030038
20.000000	57.000000	0.033573
20.000000	58.000000	0.036239
20.000000	59.000000	0.037967
20.000000	60.000000	0.038712
21.000000	41.000000	-0.038390
21.000000	42.000000	-0.037647
21.000000	43.000000	-0.035926
21.000000	44.000000	-0.033272
21.000000	45.000000	-0.029753
21.000000	46.000000	-0.025462
21.000000	47.000000	-0.020509
21.000000	48.000000	-0.015024
21.000000	49.000000	-0.009148
21.000000	50.000000	-0.003035
21.000000	51.000000	0.003159
21.000000	52.000000	0.009271
21.000000	53.000000	0.015144
21.000000	54.000000	0.020625
21.000000	55.000000	0.025573
21.000000	56.000000	0.029859
21.000000	57.000000	0.033373
21.000000	58.000000	0.036023
21.000000	59.000000	0.037740
21.000000	60.000000	0.038481


==> kervec_2.dat <==
1.000000	1.000000	-0.015210
1.000000	2.000000	-0.015205
1.000000	3.000000	-0.015196
1.000000	4.000000	-0.015182
1.000000	5.000000	-0.015163
1.000000	6.000000	-0.015139
1.000000	7.000000	-0.015110
1.000000	8.000000	-0.015074
1.000000	9.000000	-0.015033
1.000000	10.000000	-0.014983
1.000000	11.000000	-0.014924
1.000000	12.000000	-0.014853
1.000000	13.000000	-0.014768
1.000000	14.000000	-0.014668
1.000000	15.000000	-0.014550
1.000000	16.000000	-0.014413
1.000000	17.000000	-0.014257
1.000000	18.000000	-0.014079
1.000000	19.000000	-0.013879
1.000000	20.000000	-0.013655
2.000000	1.000000	-0.015205
2.000000	2.000000	-0.015196
2.000000	3.000000	-0.015182
2.000000	4.000000	-0.015163
2.000000	5.000000	-0.015139
2.000000	6.000000	-0.015110
2.000000	7.000000	-0.015074
2.000000	8.000000	-0.015033
2.000000	9.000000	-0.014983
2.000000	10.000000	-0.014924
2.000000	11.000000	-0.014853
2.000000	12.000000	-0.014768
2.000000	13.000000	-0.014668
2.000000	14.000000	-0.014550
2.000000	15.000000	-0.014413
2.000000	16.000000	-0.014257
2.000000	17.000000	-0.014079
2.000000	18.000000	-0.013879
2.000000	19.000000	-0.013655
2.000000	20.000000	-0.013406
3.000000	1.000000	-0.015196
3.000000	2.000000	-0.015182
3.000000	3.000000	-0.015163
3.000000	4.000000	-0.015139
3.000000	5.000000	-0.015110
3.000000	6.000000	-0.015074
3.000000	7.000000	-0.015033
3.000000	8.000000	-0.014983
3.000000	9.000000	-0.014924
3.000000	10.000000	-0.014853
3.000000	11.000000	-0.014768
3.000000	12.000000	-0.014668
3.000000	13.000000	-0.014550
3.000000	14.000000	-0.014413
3.000000	15.000000	-0.014257
3.000000	16.000000	-0.014079
3.000000	17.000000	-0.013879
3.000000	18.000000	-0.013655
3.000000	19.000000	-0.013406
3.000000	20.000000	-0.013132
4.000000	1.000000	-0.015182
4.000000	2.000000	-0.015163
4.000000	3.000000	-0.015139
4.000000	4.000000	-0.015110
4.000000	5.000000	-0.015074
4.000000	6.000000	-0.015033
4.000000	7.000000	-0.014983
4.000000	8.000000	-0.014924
4.000000	9.000000	-0.014853
4.000000	10.000000	-0.014768
4.000000	11.000000	-0.014668
4.000000	12.000000	-0.014550
4.000000	13.000000	-0.014413
4.000000	14.000000	-0.014257
4.000000	15.000000	-0.014079
4.000000	16.000000	-0.013879
4.000000	17.000000	-0.013655
4.000000	18.000000	-0.013406
4.000000	19.000000	-0.013132
4.000000	20.000000	-0.012830
5.000000	1.000000	-0.015163
5.000000	2.000000	-0.015139
5.000000	3.000000	-0.015110
5.000000	4.000000	-0.015074
5.000000	5.000000	-0.015033
5.000000	6.000000	-0.014983
5.000000	7.000000	-0.014924
5.000000	8.000000	-0.014853
5.000000	9.000000	-0.014768
5.000000	10.000000	-0.014668
5.000000	11.000000	-0.014550
5.000000	12.000000	-0.014413
5.000000	13.000000	-0.014257
5.000000	14.000000	-0.014079
5.000000	15.000000	-0.013879
5.000000	16.000000	-0.013655
5.000000	17.000000	-0.013406
5.000000	18.000000	-0.013132
5.000000	19.000000	-0.012830
5.000000	20.000000	-0.012501
6.000000	1.000000	-0.015139
6.000000	2.000000	-0.015110
6.000000	3.000000	-0.015074
6.000000	4.000000	-0.015033
6.000000	5.000000	-0.014983
6.000000	6.000000	-0.014924
6.000000	7.000000	-0.014853
6.000000	8.000000	-0.014768
6.000000	9.000000	-0.014668
6.000000	10.000000	-0.014550
6.000000	11.000000	-0.014413
6.000000	12.000000	-0.014257
6.000000	13.000000	-0.014079
6.000000	14.000000	-0.013879
6.000000	15.000000	-0.013655
6.000000	16.000000	-0.013406
6.000000	17.000000	-0.013132
6.000000	18.000000	-0.012830
6.000000	19.000000	-0.012501
6.000000	20.000000	-0.012142
7.000000	1.000000	-0.015110
7.000000	2.000000	-0.015074
7.000000	3.000000	-0.015033
7.000000	4.000000	-0.014983
7.000000	5.000000	-0.014924
7.000000	6.000000	-0.014853
7.000000	7.000000	-0.014768
7.000000	8.000000	-0.014668
7.000000	9.000000	-0.014550
7.000000	10.000000	-0.014413
7.000000	11.000000	-0.014257
7.000000	12.000000	-0.014079
7.000000	13.000000	-0.013879
7.000000	14.000000	-0.013655
7.000000	15.000000	-0.013406
7.000000	16.000000	-0.013132
7.000000	17.000000	-0.012830
7.000000	18.000000	-0.012501
7.000000	19.000000	-0.012142
7.000000	20.000000	-0.011752
8.000000	1.000000	-0.015074
8.000000	2.000000	-0.015033
8.000000	3.000000	-0.014983
8.000000	4.000000	-0.014924
8.000000	5.000000	-0.014853
8.000000	6.000000	-0.014768
8.000000	7.000000	-0.014668
8.000000	8.000000	-0.014550
8.000000	9.000000	-0.014413
8.000000	10.000000	-0.014257
8.000000	11.000000	-0.014079
8.000000	12.000000	-0.013879
8.000000	13.000000	-0.013655
8.000000	14.000000	-0.013406
8.000000	15.000000	-0.013132
8.000000	16.000000	-0.012830
8.000000	17.000000	-0.012501
8.000000	18.000000	-0.012142
8.000000	19.000000	-0.011752
8.000000	20.000000	-0.011332
9.000000	1.000000	-0.015033
9.000000	2.000000	-0.014983
9.000000	3.000000	-0.014924
9.000000	4.000000	-0.014853
9.000000	5.000000	-0.014768
9.000000	6.000000	-0.014668
9.000000	7.000000	-0.014550
9.000000	8.000000	-0.014413
9.000000	9.000000	-0.014257
9.000000	10.000000	-0.014079
9.000000	11.000000	-0.013879
9.000000	12.000000	-0.013655
9.000000	13.000000	-0.013406
9.000000	14.000000	-0.013132
9.000000	15.000000	-0.012830
9.000000	16.000000	-0.012501
9.000000	17.000000	-0.012142
9.000000	18.000000	-0.011752
9.000000	19.000000	-0.011332
9.000000	20.000000	-0.010879
10.000000	1.000000	-0.014983
10.000000	2.000000	-0.014924
10.000000	3.000000	-0.014853
10.000000	4.000000	-0.014768
10.000000	5.000000	-0.014668
10.000000	6.000000	-0.014550
10.000000	7.000000	-0.014413
10.000000	8.000000	-0.014257
10.000000	9.000000	-0.014079
10.000000	10.000000	-0.013879
10.000000	11.000000	-0.013655
10.000000	12.000000	-0.013406
10.000000	13.000000	-0.013132
10.000000	14.000000	-0.012830
10.000000	15.000000	-0.012501
10.000000	16.000000	-0.012142
10.000000	17.000000	-0.011752
10.000000	18.000000	-0.011332
10.000000	19.000000	-0.010879
10.000000	20.000000	-0.010393
11.000000	1.000000	-0.014924
11.000000	2.000000	-0.014853
11.000000	3.000000	-0.014768
11.000000	4.000000	-0.014668
11.000000	5.000000	-0.014550
11.000000	6.000000	-0.014413
11.000000	7.000000	-0.014257
11.000000	8.000000	-0.014079
11.000000	9.000000	-0.013879
11.000000	10.000000	-0.013655
11.000000	11.000000	-0.013406
11.000000	12.000000	-0.013132
11.000000	13.000000	-0.012830
11.000000	14.000000	-0.012501
11.000000	15.000000	-0.012142
11.000000	16.000000	-0.011752
11.000000	17.000000	-0.011332
11.000000	18.000000	-0.010879
11.000000	19.000000	-0.010393
11.000000	20.000000	-0.009872
12.000000	1.000000	-0.014983
12.000000	2.000000	-0.014924
12.000000	3.000000	-0.014853
12.000000	4.000000	-0.014768
12.000000	5.000000	-0.014668
12.000000	6.000000	-0.014550
12.000000	7.000000	-0.014413
12.000000	8.000000	-0.014257
12.000000	9.000000	-0.014079
12.000000	10.000000	-0.013879
12.000000	11.000000	-0.013655
12.000000	12.000000	-0.013406
12.000000	13.000000	-0.013132
12.000000	14.000000	-0.012830
12.000000	15.000000	-0.012501
12.000000	16.000000	-0.012142
12.000000	17.000000	-0.011752
12.000000	18.000000	-0.011332
12.000000	19.000000	-0.010879
12.000000	20.000000	-0.010393
13.000000	1.000000	-0.015033
13.000000	2.000000	-0.014983
13.000000	3.000000	-0.014924
13.000000	4.000000	-0.014853
13.000000	5.000000	-0.014768
13.000000	6.000000	-0.014668
13.000000	7.000000	-0.014550
13.000000	8.000000	-0.014413
13.000000	9.000000	-0.014257
13.000000	10.000000	-0.014079
13.000000	11.000000	-0.013879
13.000000	12.000000	-0.013655
13.000000	13.000000	-0.013406
13.000000	14.000000	-0.013132
13.000000	15.000000	-0.012830
13.000000	16.000000	-0.012501
13.000000	17.000000	-0.012142
13.000000	18.000000	-0.011752
13.000000	19.000000	-0.011332
13.000000	20.000000	-0.010879
14.000000	1.000000	-0.015074
14.000000	2.000000	-0.015033
14.000000	3.000000	-0.014983
14.000000	4.000000	-0.014924
14.000000	5.000000	-0.014853
14.000000	6.000000	-0.014768
14.000000	7.000000	-0.014668
14.000000	8.000000	-0.014550
14.000000	9.000000	-0.014413
14.000000	10.000000	-0.014257
14.000000	11.000000	-0.014079
14.000000	12.000000	-0.013879
14.000000	13.000000	-0.013655
14.000000	14.000000	-0.013406
14.000000	15.000000	-0.013132
14.000000	16.000000	-0.012830
14.000000	17.000000	-0.012501
14.000000	18.000000	-0.012142
14.000000	19.000000	-0.011752
14.000000	20.000000	-0.011332
15.000000	1.000000	-0.015110
15.000000	2.000000	-0.015074
15.000000	3.000000	-0.015033
15.000000	4.000000	-0.014983
15.000000	5.000000	-0.014924
15.000000	6.000000	-0.014853
15.000000	7.000000	-0.014768
15.000000	8.000000	-0.014668
15.000000	9.000000	-0.014550
15.000000	10.000000	-0.014413
15.000000	11.000000	-0.014257
15.000000	12.000000	-0.014079
15.000000	13.000000	-0.013879
15.000000	14.000000	-0.013655
15.000000	15.000000	-0.013406
15.000000	16.000000	-0.013132
15.000000	17.000000	-0.012830
15.000000	18.000000	-0.012501
15.000000	19.000000	-0.012142
15.000000	20.000000	-0.011752
16.000000	1.000000	-0.015139
16.000000	2.000000	-0.015110
16.000000	3.000000	-0.015074
16.000000	4.000000	-0.015033
16.000000	5.000000	-0.014983
16.000000	6.000000	-0.014924
16.000000	7.000000	-0.014853
16.000000	8.000000	-0.014768
16.000000	9.000000	-0.014668
16.000000	10.000000	-0.014550
16.000000	11.000000	-0.014413
16.000000	12.000000	-0.014257
16.000000	13.000000	-0.014079
16.000000	14.000000	-0.013879
16.000000	15.000000	-0.013655
16.000000	16.000000	-0.013406
16.000000	17.000000	-0.013132
16.000000	18.000000	-0.012830
16.000000	19.000000	-0.012501
16.000000	20.000000	-0.012142
17.000000	1.000000	-0.015163
17.000000	2.000000	-0.015139
17.000000	3.000000	-0.015110
17.000000	4.000000	-0.015074
17.000000	5.000000	-0.015033
17.000000	6.000000	-0.014983
17.000000	7.000000	-0.014924
17.000000	8.000000	-0.014853
17.000000	9.000000	-0.014768
17.000000	10.000000	-0.014668
17.000000	11.000000	-0.014550
17.000000	12.000000	-0.014413
17.000000	13.000000	-0.014257
17.000000	14.000000	-0.014079
17.000000	15.000000	-0.013879
17.000000	16.000000	-0.013655
17.000000	17.000000	-0.013406
17.000000	18.000000	-0.013132
17.000000	19.000000	-0.012830
17.000000	20.000000	-0.012501
18.000000	1.000000	-0.015182
18.000000	2.000000	-0.015163
18.000000	3.000000	-0.015139
18.000000	4.000000	-0.015110
18.000000	5.000000	-0.015074
18.000000	6.000000	-0.015033
18.000000	7.000000	-0.014983
18.000000	8.000000	-0.014924
18.000000	9.000000	-0.014853
18.000000	10.000000	-0.014768
18.000000	11.000000	-0.014668
18.000000	12.000000	-0.014550
18.000000	13.000000	-0.014413
18.000000	14.000000	-0.014257
18.000000	15.000000	-0.014079
18.000000	16.000000	-0.013879
18.000000	17.000000	-0.013655
18.000000	18.000000	-0.013406
18.000000	19.000000	-0.013132
18.000000	20.000000	-0.012830
19.000000	1.000000	-0.015196
19.000000	2.000000	-0.015182
19.000000	3.000000	-0.015163
19.000000	4.000000	-0.015139
19.000000	5.000000	-0.015110
19.000000	6.000000	-0.015074
19.000000	7.000000	-0.015033
19.000000	8.000000	-0.014983
19.000000	9.000000	-0.014924
19.000000	10.000000	-0.014853
19.000000	11.000000	-0.014768
19.000000	12.000000	-0.014668
19.000000	13.000000	-0.014550
19.000000	14.000000	-0.014413
19.000000	15.000000	-0.014257
19.000000	16.000000	-0.014079
19.000000	17.000000	-0.013879
19.000000	18.000000	-0.013655
19.000000	19.000000	-0.013406
19.000000	20.000000	-0.013132
20.000000	1.000000	-0.015205
20.000000	2.000000	-0.015196
20.000000	3.000000	-0.015182
20.000000	4.000000	-0.015163
20.000000	5.000000	-0.015139
20.000000	6.000000	-0.015110
20.000000	7.000000	-0.015074
20.000000	8.000000	-0.015033
20.000000	9.000000	-0.014983
20.000000	10.000000	-0.014924
20.000000	11.000000	-0.014853
20.000000	12.000000	-0.014768
20.000000	13.000000	-0.014668
20.000000	14.000000	-0.014550
20.000000	15.000000	-0.014413
20.000000	16.000000	-0.014257
20.000000	17.000000	-0.014079
20.000000	18.000000	-0.013879
20.000000	19.000000	-0.013655
20.000000	20.000000	-0.013406
21.000000	1.000000	-0.015210
21.000000	2.000000	-0.015205
21.000000	3.000000	-0.015196
21.000000	4.000000	-0.015182
21.000000	5.000000	-0.015163
21.000000	6.000000	-0.015139
21.000000	7.000000	-0.015110
21.000000	8.000000	-0.015074
21.000000	9.000000	-0.015033
21.000000	10.000000	-0.014983
21.000000	11.000000	-0.014924
21.000000	12.000000	-0.014853
21.000000	13.000000	-0.014768
21.000000	14.000000	-0.014668
21.000000	15.000000	-0.014550
21.000000	16.000000	-0.014413
21.000000	17.000000	-0.014257
21.000000	18.000000	-0.014079
21.000000	19.000000	-0.013879
21.000000	20.000000	-0.013655
1.000000	21.000000	-0.013406
1.000000	22.000000	-0.013132
1.000000	23.000000	-0.012830
1.000000	24.000000	-0.012501
1.000000	25.000000	-0.012142
1.000000	26.000000	-0.011752
1.000000	27.000000	-0.011332
1.000000	28.000000	-0.010879
1.000000	29.000000	-0.010393
1.000000	30.000000	-0.009872
1.000000	31.000000	-0.009316
1.000000	32.000000	-0.008723
1.000000	33.000000	-0.008094
1.000000	34.000000	-0.007427
1.000000	35.000000	-0.006720
1.000000	36.000000	-0.005975
1.000000	37.000000	-0.005188
1.000000	38.000000	-0.004357
1.000000	39.000000	-0.003477
1.000000	40.000000	-0.002536
2.000000	21.000000	-0.013132
2.000000	22.000000	-0.012830
2.000000	23.000000	-0.012501
2.000000	24.000000	-0.012142
2.000000	25.000000	-0.011752
2.000000	26.000000	-0.011332
2.000000	27.000000	-0.010879
2.000000	28.000000	-0.010393
2.000000	29.000000	-0.009872
2.000000	30.000000	-0.009316
2.000000	31.000000	-0.008723
2.000000	32.000000	-0.008094
2.000000	33.000000	-0.007427
2.000000	34.000000	-0.006720
2.000000	35.000000	-0.005975
2.000000	36.000000	-0.005188
2.000000	37.000000	-0.004357
2.000000	38.000000	-0.003477
2.000000	39.000000	-0.002536
2.000000	40.000000	-0.001506
3.000000	21.000000	-0.012830
3.000000	22.000000	-0.012501
3.000000	23.000000	-0.012142
3.000000	24.000000	-0.011752
3.000000	25.000000	-0.011332
3.000000	26.000000	-0.010879
3.000000	27.000000	-0.010393
3.000000	28.000000	-0.009872
3.000000	29.000000	-0.009316
3.000000	30.000000	-0.008723
3.000000	31.000000	-0.008094
3.000000	32.000000	-0.007427
3.000000	33.000000	-0.006720
3.000000	34.000000	-0.005975
3.000000	35.000000	-0.005188
3.000000	36.000000	-0.004357
3.000000	37.000000	-0.003477
3.000000	38.000000	-0.002536
3.000000	39.000000	-0.001506
3.000000	40.000000	-0.000348
4.000000	21.000000	-0.012501
4.000000	22.000000	-0.012142
4.000000	23.000000	-0.011752
4.000000	24.000000	-0.011332
4.000000	25.000000	-0.010879
4.000000	26.000000	-0.010393
4.000000	27.000000	-0.009872
4.000000	28.000000	-0.009316
4.000000	29.000000	-0.008723
4.000000	30.000000	-0.008094
4.000000	31.000000	-0.007427
4.000000	32.000000	-0.006720
4.000000	33.000000	-0.005975
4.000000	34.000000	-0.005188
4.000000	35.000000	-0.004357
4.000000	36.000000	-0.003477
4.000000	37.000000	-0.002536
4.000000	38.000000	-0.001506
4.000000	39.000000	-0.000348
4.000000	40.000000	0.000974
5.000000	21.000000	-0.012142
5.000000	22.000000	-0.011752
5.000000	23.000000	-0.011332
5.000000	24.000000	-0.010879
5.000000	25.000000	-0.010393
5.000000	26.000000	-0.009872
5.000000	27.000000	-0.009316
5.000000	28.000000	-0.008723
5.000000	29.000000	-0.008094
5.000000	30.000000	-0.007427
5.000000	31.000000	-0.006720
5.000000	32.000000	-0.005975
5.000000	33.000000	-0.005188
5.000000	34.000000	-0.004357
5.000000	35.000000	-0.003477
5.000000	36.000000	-0.002536
5.000000	37.000000	-0.001506
5.000000	38.000000	-0.000348
5.000000	39.000000	0.000974
5.000000	40.000000	0.002497
6.000000	21.000000	-0.011752
6.000000	22.000000	-0.011332
6.000000	23.000000	-0.010879
6.000000	24.000000	-0.010393
6.000000	25.000000	-0.009872
6.000000	26.000000	-0.009316
6.000000	27.000000	-0.008723
6.000000	28.000000	-0.008094
6.000000	29.000000	-0.007427
6.000000	30.000000	-0.006720
6.000000	31.000000	-0.005975
6.000000	32.000000	-0.005188
6.000000	33.000000	-0.004357
6.000000	34.000000	-0.003477
6.000000	35.000000	-0.002536
6.000000	36.000000	-0.001506
6.000000	37.000000	-0.000348
6.000000	38.000000	0.000974
6.000000	39.000000	0.002497
6.000000	40.000000	0.004263
7.000000	21.000000	-0.011332
7.000000	22.000000	-0.010879
7.000000	23.000000	-0.010393
7.000000	24.000000	-0.009872
7.000000	25.000000	-0.009316
7.000000	26.000000	-0.008723
7.000000	27.000000	-0.008094
7.000000	28.000000	-0.007427
7.000000	29.000000	-0.006720
7.000000	30.000000	-0.005975
7.000000	31.000000	-0.005188
7.000000	32.000000	-0.004357
7.000000	33.000000	-0.003477
7.000000	34.000000	-0.002536
7.000000	35.000000	-0.001506
7.000000	36.000000	-0.000348
7.000000	37.000000	0.000974
7.000000	38.000000	0.002497
7.000000	39.000000	0.004263
7.000000	40.000000	0.006327
8.000000	21.000000	-0.010879
8.000000	22.000000	-0.010393
8.000000	23.000000	-0.009872
8.000000	24.000000	-0.009316
8.000000	25.000000	-0.008723
8.000000	26.000000	-0.008094
8.000000	27.000000	-0.007427
8.000000	28.000000	-0.006720
8.000000	29.000000	-0.005975
8.000000	30.000000	-0.005188
8.000000	31.000000	-0.004357
8.000000	32.000000	-0.003477
8.000000	33.000000	-0.002536
8.000000	34.000000	-0.001506
8.000000	35.000000	-0.000348
8.000000	36.000000	0.000974
8.000000	37.000000	0.002497
8.000000	38.000000	0.004263
8.000000	39.000000	0.006327
8.000000	40.000000	0.008750
9.000000	21.000000	-0.010393
9.000000	22.000000	-0.009872
9.000000	23.000000	-0.009316
9.000000	24.000000	-0.008723
9.000000	25.000000	-0.008094
9.000000	26.000000	-0.007427
9.000000	27.000000	-0.006720
9.000000	28.000000	-0.005975
9.000000	29.000000	-0.005188
9.000000	30.000000	-0.004357
9.000000	31.000000	-0.003477
9.000000	32.000000	-0.002536
9.000000	33.000000	-0.001506
9.000000	34.000000	-0.000348
9.000000	35.000000	0.000974
9.000000	36.000000	0.002497
9.000000	37.000000	0.004263
9.000000	38.000000	0.006327
9.000000	39.000000	0.008750
9.000000	40.000000	0.011606
10.000000	21.000000	-0.009872
10.000000	22.000000	-0.009316
10.000000	23.000000	-0.008723
10.000000	24.000000	-0.008094
10.000000	25.000000	-0.007427
10.000000	26.000000	-0.006720
10.000000	27.000000	-0.005975
10.000000	28.000000	-0.005188
10.000000	29.000000	-0.004357
10.000000	30.000000	-0.003477
10.000000	31.000000	-0.002536
10.000000	32.000000	-0.001506
10.000000	33.000000	-0.000348
10.000000	34.000000	0.000974
10.000000	35.000000	0.002497
10.000000	36.000000	0.004263
10.000000	37.000000	0.006327
10.000000	38.000000	0.008750
10.000000	39.000000	0.011606
10.000000	40.000000	0.014965
11.000000	21.000000	-0.009316
11.000000	22.000000	-0.008723
11.000000	23.000000	-0.008094
11.000000	24.000000	-0.007427
11.000000	25.000000	-0.006720
11.000000	26.000000	-0.005975
11.000000	27.000000	-0.005188
11.000000	28.000000	-0.004357
11.000000	29.000000	-0.003477
11.000000	30.000000	-0.002536
11.000000	31.000000	-0.001506
11.000000	32.000000	-0.000348
11.000000	33.000000	0.000974
11.000000	34.000000	0.002497
11.000000	35.000000	0.004263
11.000000	36.000000	0.006327
11.000000	37.000000	0.008750
11.000000	38.000000	0.011606
11.000000	39.000000	0.014965
11.000000	40.000000	0.018840
12.000000	21.000000	-0.009872
12.000000	22.000000	-0.009316
12.000000	23.000000	-0.008723
12.000000	24.000000	-0.008094
12.000000	25.000000	-0.007427
12.000000	26.000000	-0.006720
12.000000	27.000000	-0.005975
12.000000	28.000000	-0.005188
12.000000	29.000000	-0.004357
12.000000	30.000000	-0.003477
12.000000	31.000000	-0.002536
12.000000	32.000000	-0.001506
12.000000	33.000000	-0.000348
12.000000	34.000000	0.000974
12.000000	35.000000	0.002497
12.000000	36.000000	0.004263
12.000000	37.000000	0.006327
12.000000	38.000000	0.008750
12.000000	39.000000	0.011606
12.000000	40.000000	0.014965
13.000000	21.000000	-0.010393
13.000000	22.000000	-0.009872
13.000000	23.000000	-0.009316
13.000000	24.000000	-0.008723
13.000000	25.000000	-0.008094
13.000000	26.000000	-0.007427
13.000000	27.000000	-0.006720
13.000000	28.000000	-0.005975
13.000000	29.000000	-0.005188
13.000000	30.000000	-0.004357
13.000000	31.000000	-0.003477
13.000000	32.000000	-0.002536
13.000000	33.000000	-0.001506
13.000000	34.000000	-0.000348
13.000000	35.000000	0.000974
13.000000	36.000000	0.002497
13.000000	37.000000	0.004263
13.000000	38.000000	0.006327
13.000000	39.000000	0.008750
13.000000	40.000000	0.011606
14.000000	21.000000	-0.010879
14.000000	22.000000	-0.010393
14.000000	23.000000	-0.009872
14.000000	24.000000	-0.009316
14.000000	25.000000	-0.008723
14.000000	26.000000	-0.008094
14.000000	27.000000	-0.007427
14.000000	28.000000	-0.006720
14.000000	29.000000	-0.005975
14.000000	30.000000	-0.005188
14.000000	31.000000	-0.004357
14.000000	32.000000	-0.003477
14.000000	33.000000	-0.002536
14.000000	34.000000	-0.001506
14.000000	35.000000	-0.000348
14.000000	36.000000	0.000974
14.000000	37.000000	0.002497
14.000000	38.000000	0.004263
14.000000	39.000000	0.006327
14.000000	40.000000	0.008750
15.000000	21.000000	-0.011332
15.000000	22.000000	-0.010879
15.000000	23.000000	-0.010393
15.000000	24.000000	-0.009872
15.000000	25.000000	-0.009316
15.000000	26.000000	-0.008723
15.000000	27.000000	-0.008094
15.000000	28.000000	-0.007427
15.000000	29.000000	-0.006720
15.000000	30.000000	-0.005975
15.000000	31.000000	-0.005188
15.000000	32.000000	-0.004357
15.000000	33.000000	-0.003477
15.000000	34.000000	-0.002536
15.000000	35.000000	-0.001506
15.000000	36.000000	-0.000348
15.000000	37.000000	0.000974
15.000000	38.000000	0.002497
15.000000	39.000000	0.004263
15.000000	40.000000	0.006327
16.000000	21.000000	-0.011752
16.000000	22.000000	-0.011332
16.000000	23.000000	-0.010879
16.000000	24.000000	-0.010393
16.000000	25.000000	-0.009872
16.000000	26.000000	-0.009316
16.000000	27.000000	-0.008723
16.000000	28.000000	-0.008094
16.000000	29.000000	-0.007427
16.000000	30.000000	-0.006720
16.000000	31.000000	-0.005975
16.000000	32.000000	-0.005188
16.000000	33.000000	-0.004357
16.000000	34.000000	-0.003477
16.000000	35.000000	-0.002536
16.000000	36.000000	-0.001506
16.000000	37.000000	-0.000348
16.000000	38.000000	0.000974
16.000000	39.000000	0.002497
16.000000	40.000000	0.004263
17.000000	21.000000	-0.012142
17.000000	22.000000	-0.011752
17.000000	23.000000	-0.011332
17.000000	24.000000	-0.010879
17.000000	25.000000	-0.010393
17.000000	26.000000	-0.009872
17.000000	27.000000	-0.009316
17.000000	28.000000	-0.008723
17.000000	29.000000	-0.008094
17.000000	30.000000	-0.007427
17.000000	31.000000	-0.006720
17.000000	32.000000	-0.005975
17.000000	33.000000	-0.005188
17.000000	34.000000	-0.004357
17.000000	35.000000	-0.003477
17.000000	36.000000	-0.002536
17.000000	37.000000	-0.001506
17.000000	38.000000	-0.000348
17.000000	39.000000	0.000974
17.000000	40.000000	0.002497
18.000000	21.000000	-0.012501
18.000000	22.000000	-0.012142
18.000000	23.000000	-0.011752
18.000000	24.000000	-0.011332
18.000000	25.000000	-0.010879
18.000000	26.000000	-0.010393
18.000000	27.000000	-0.009872
18.000000	28.000000	-0.009316
18.000000	29.000000	-0.008723
18.000000	30.000000	-0.008094
18.000000	31.000000	-0.007427
18.000000	32.000000	-0.006720
18.000000	33.000000	-0.005975
18.000000	34.000000	-0.005188
18.000000	35.000000	-0.004357
18.000000	36.000000	-0.003477
18.000000	37.000000	-0.002536
18.000000	38.000000	-0.001506
18.000000	39.000000	-0.000348
18.000000	40.000000	0.000974
19.000000	21.000000	-0.012830
19.000000	22.000000	-0.012501
19.000000	23.000000	-0.012142
19.000000	24.000000	-0.011752
19.000000	25.000000	-0.011332
19.000000	26.000000	-0.010879
19.000000	27.000000	-0.010393
19.000000	28.000000	-0.009872
19.000000	29.000000	-0.009316
19.000000	30.000000	-0.008723
19.000000	31.000000	-0.008094
19.000000	32.000000	-0.007427
19.000000	33.000000	-0.006720
19.000000	34.000000	-0.005975
19.000000	35.000000	-0.005188
19.000000	36.000000	-0.004357
19.000000	37.000000	-0.003477
19.000000	38.000000	-0.002536
19.000000	39.000000	-0.001506
19.000000	40.000000	-0.000348
20.000000	21.000000	-0.013132
20.000000	22.000000	-0.012830
20.000000	23.000000	-0.012501
20.000000	24.000000	-0.012142
20.000000	25.000000	-0.011752
20.000000	26.000000	-0.011332
20.000000	27.000000	-0.010879
20.000000	28.000000	-0.010393
20.000000	29.000000	-0.009872
20.000000	30.000000	-0.009316
20.000000	31.000000	-0.008723
20.000000	32.000000	-0.008094
20.000000	33.000000	-0.007427
20.000000	34.000000	-0.006720
20.000000	35.000000	-0.005975
20.000000	36.000000	-0.005188
20.000000	37.000000	-0.004357
20.000000	38.000000	-0.003477
20.000000	39.000000	-0.002536
20.000000	40.000000	-0.001506
21.000000	21.000000	-0.013406
21.000000	22.000000	-0.013132
21.000000	23.000000	-0.012830
21.000000	24.000000	-0.012501
21.000000	25.000000	-0.012142
21.000000	26.000000	-0.011752
21.000000	27.000000	-0.011332
21.000000	28.000000	-0.010879
21.000000	29.000000	-0.010393
21.000000	30.000000	-0.009872
21.000000	31.000000	-0.009316
21.000000	32.000000	-0.008723
21.000000	33.000000	-0.008094
21.000000	34.000000	-0.007427
21.000000	35.000000	-0.006720
21.000000	36.000000	-0.005975
21.000000	37.000000	-0.005188
21.000000	38.000000	-0.004357
21.000000	39.000000	-0.003477
21.000000	40.000000	-0.002536
1.000000	41.000000	-0.001506
1.000000	42.000000	-0.000348
1.000000	43.000000	0.000974
1.000000	44.000000	0.002497
1.000000	45.000000	0.004263
1.000000	46.000000	0.006327
1.000000	47.000000	0.008750
1.000000	48.000000	0.011606
1.000000	49.000000	0.014965
1.000000	50.000000	0.018840
1.000000	51.000000	0.023033
1.000000	52.000000	0.027143
1.000000	53.000000	0.030893
1.000000	54.000000	0.034225
1.000000	55.000000	0.037155
1.000000	56.000000	0.039722
1.000000	57.000000	0.041964
1.000000	58.000000	0.043916
1.000000	59.000000	0.045610
1.000000	60.000000	0.047083
2.000000	41.000000	-0.000348
2.000000	42.000000	0.000974
2.000000	43.000000	0.002497
2.000000	44.000000	0.004263
2.000000	45.000000	0.006327
2.000000	46.000000	0.008750
2.000000	47.000000	0.011606
2.000000	48.000000	0.014965
2.000000	49.000000	0.018840
2.000000	50.000000	0.023033
2.000000	51.000000	0.027143
2.000000	52.000000	0.030893
2.000000	53.000000	0.034225
2.000000	54.000000	0.037155
2.000000	55.000000	0.039722
2.000000	56.000000	0.041964
2.000000	57.000000	0.043916
2.000000	58.000000	0.045610
2.000000	59.000000	0.047083
2.000000	60.000000	0.048394
3.000000	41.000000	0.000974
3.000000	42.000000	0.002497
3.000000	43.000000	0.004263
3.000000	44.000000	0.006327
3.000000	45.000000	0.008750
3.000000	46.000000	0.011606
3.000000	47.000000	0.014965
3.000000	48.000000	0.018840
3.000000	49.000000	0.023033
3.000000	50.000000	0.027143
3.000000	51.000000	0.030893
3.000000	52.000000	0.034225
3.000000	53.000000	0.037155
3.000000	54.000000	0.039722
3.000000	55.000000	0.041964
3.000000	56.000000	0.043916
3.000000	57.000000	0.045610
3.000000	58.000000	0.047083
3.000000	59.000000	0.048394
3.000000	60.000000	0.049617
4.000000	41.000000	0.002497
4.000000	42.000000	0.004263
4.000000	43.000000	0.006327
4.000000	44.000000	0.008750
4.000000	45.000000	0.011606
4.000000	46.000000	0.014965
4.000000	47.000000	0.018840
4.000000	48.000000	0.023033
4.000000	49.000000	0.027143
4.000000	50.000000	0.030893
4.000000	51.000000	0.034225
4.000000	52.000000	0.037155
4.000000	53.000000	0.039722
4.000000	54.000000	0.041964
4.000000	55.000000	0.043916
4.000000	56.000000	0.045610
4.000000	57.000000	0.047083
4.000000	58.000000	0.048394
4.000000	59.000000	0.049617
4.000000	60.000000	0.050800
5.000000	41.000000	0.004263
5.000000	42.000000	0.006327
5.000000	43.000000	0.008750
5.000000	44.000000	0.011606
5.000000	45.000000	0.014965
5.000000	46.000000	0.018840
5.000000	47.000000	0.023033
5.000000	48.000000	0.027143
5.000000	49.000000	0.030893
5.000000	50.000000	0.034225
5.000000	51.000000	0.037155
5.000000	52.000000	0.039722
5.000000	53.000000	0.041964
5.000000	54.000000	0.043916
5.000000	55.000000	0.045610
5.000000	56.000000	0.047083
5.000000	57.000000	0.048394
5.000000	58.000000	0.049617
5.000000	59.000000	0.050800
5.000000	60.000000	0.051959
6.000000	41.000000	0.006327
6.000000	42.000000	0.008750
6.000000	43.000000	0.011606
6.000000	44.000000	0.014965
6.000000	45.000000	0.018840
6.000000	46.000000	0.023033
6.000000	47.000000	0.027143
6.000000	48.000000	0.030893
6.000000	49.000000	0.034225
6.000000	50.000000	0.037155
6.000000	51.000000	0.039722
6.000000	52.000000	0.041964
6.000000	53.000000	0.043916
6.000000	54.000000	0.045610
6.000000	55.000000	0.047083
6.000000	56.000000	0.048394
6.000000	57.000000	0.049617
6.000000	58.000000	0.050800
6.000000	59.000000	0.051959
6.000000	60.000000	0.053097
7.000000	41.000000	0.008750
7.000000	42.000000	0.011606
7.000000	43.000000	0.014965
7.000000	44.000000	0.018840
7.000000	45.000000	0.023033
7.000000	46.000000	0.027143
7.000000	47.000000	0.030893
7.000000	48.000000	0.034225
7.000000	49.000000	0.037155
7.000000	50.000000	0.039722
7.000000	51.000000	0.041964
7.000000	52.000000	0.043916
7.000000	53.000000	0.045610
7.000000	54.000000	0.047083
7.000000	55.000000	0.048394
7.000000	56.000000	0.049617
7.000000	57.000000	0.050800
7.000000	58.000000	0.051959
7.000000	59.000000	0.053097
7.000000	60.000000	0.054211
8.000000	41.000000	0.011606
8.000000	42.000000	0.014965
8.000000	43.000000	0.018840
8.000000	44.000000	0.023033
8.000000	45.000000	0.027143
8.000000	46.000000	0.030893
8.000000	47.000000	0.034225
8.000000	48.000000	0.037155
8.000000	49.000000	0.039722
8.000000	50.000000	0.041964
8.000000	51.000000	0.043916
8.000000	52.000000	0.045610
8.000000	53.000000	0.047083
8.000000	54.000000	0.048394
8.000000	55.000000	0.049617
8.000000	56.000000	0.050800
8.000000	57.000000	0.051959
8.000000	58.000000	0.053097
8.000000	59.000000	0.054211
8.000000	60.000000	0.055299
9.000000	41.000000	0.014965
9.000000	42.000000	0.018840
9.000000	43.000000	0.023033
9.000000	44.000000	0.027143
9.000000	45.000000	0.030893
9.000000	46.000000	0.034225
9.000000	47.000000	0.037155
9.000000	48.000000	0.039722
9.000000	49.000000	0.041964
9.000000	50.000000	0.043916
9.000000	51.000000	0.045610
9.000000	52.000000	0.047083
9.000000	53.000000	0.048394
9.000000	54.000000	0.049617
9.000000	55.000000	0.050800
9.000000	56.000000	0.051959
9.000000	57.000000	0.053097
9.000000	58.000000	0.054211
9.000000	59.000000	0.055299
9.000000	60.000000	0.056356
10.000000	41.000000	0.018840
10.000000	42.000000	0.023033
10.000000	43.000000	0.027143
10.000000	44.000000	0.030893
10.000000	45.000000	0.034225
10.000000	46.000000	0.037155
10.000000	47.000000	0.039722
10.000000	48.000000	0.041964
10.000000	49.000000	0.043916
10.000000	50.000000	0.045610
10.000000	51.000000	0.047083
10.000000	52.000000	0.048394
10.000000	53.000000	0.049617
10.000000	54.000000	0.050800
10.000000	55.000000	0.051959
10.000000	56.000000	0.053097
10.000000	57.000000	0.054211
10.000000	58.000000	0.055299
10.000000	59.000000	0.056356
10.000000	60.000000	0.057375
11.000000	41.000000	0.023033
11.000000	42.000000	0.027143
11.000000	43.000000	0.030893
11.000000	44.000000	0.034225
11.000000	45.000000	0.037155
11.000000	46.000000	0.039722
11.000000	47.000000	0.041964
11.000000	48.000000	0.043916
11.000000	49.000000	0.045610
11.000000	50.000000	0.047083
11.000000	51.000000	0.048394
11.000000	52.000000	0.049617
11.000000	53.000000	0.050800
11.000000	54.000000	0.051959
11.000000	55.000000	0.053097
11.000000	56.000000	0.054211
11.000000	57.000000	0.055299
11.000000	58.000000	0.056356
11.000000	59.000000	0.057375
11.000000	60.000000	0.058353
12.000000	41.000000	0.027143
12.000000	42.000000	0.030893
12.000000	43.000000	0.034225
12.000000	44.000000	0.037155
12.000000	45.000000	0.039722
12.000000	46.000000	0.041964
12.000000	47.000000	0.043916
12.000000	48.000000	0.045610
12.000000	49.000000	0.047083
12.000000	50.000000	0.048394
12.000000	51.000000	0.049617
12.000000	52.000000	0.050800
12.000000	53.000000	0.051959
12.000000	54.000000	0.053097
12.000000	55.000000	0.054211
12.000000	56.000000	0.055299
12.000000	57.000000	0.056356
12.000000	58.000000	0.057375
12.000000	59.000000	0.058353
12.000000	60.000000	0.059283
13.000000	41.000000	0.030893
13.000000	42.000000	0.034225
13.000000	43.000000	0.037155
13.000000	44.000000	0.039722
13.000000	45.000000	0.041964
13.000000	46.000000	0.043916
13.000000	47.000000	0.045610
13.000000	48.000000	0.047083
13.000000	49.000000	0.048394
13.000000	50.000000	0.049617
13.000000	51.000000	0.050800
13.000000	52.000000	0.051959
13.000000	53.000000	0.053097
13.000000	54.000000	0.054211
13.000000	55.000000	0.055299
13.000000	56.000000	0.056356
13.000000	57.000000	0.057375
13.000000	58.000000	0.058353
13.000000	59.000000	0.059283
13.000000	60.000000	0.060158
14.000000	41.000000	0.034225
14.000000	42.000000	0.037155
14.000000	43.000000	0.039722
14.000000	44.000000	0.041964
14.000000	45.000000	0.043916
14.000000	46.000000	0.045610
14.000000	47.000000	0.047083
14.000000	48.000000	0.048394
14.000000	49.000000	0.049617
14.000000	50.000000	0.050800
14.000000	51.000000	0.051959
14.000000	52.000000	0.053097
14.000000	53.000000	0.054211
14.000000	54.000000	0.055299
14.000000	55.000000	0.056356
14.000000	56.000000	0.057375
14.000000	57.000000	0.058353
14.000000	58.000000	0.059283
14.000000	59.000000	0.060158
14.000000	60.000000	0.060973
15.000000	41.000000	0.037155
15.000000	42.000000	0.039722
15.000000	43.000000	0.041964
15.000000	44.000000	0.043916
15.000000	45.000000	0.045610
15.000000	46.000000	0.047083
15.000000	47.000000	0.048394
15.000000	48.000000	0.049617
15.000000	49.000000	0.050800
15.000000	50.000000	0.051959
15.000000	51.000000	0.053097
15.000000	52.000000	0.054211
15.000000	53.000000	0.055299
15.000000	54.000000	0.056356
15.000000	55.000000	0.057375
15.000000	56.000000	0.058353
15.000000	57.000000	0.059283
15.000000	58.000000	0.060158
15.000000	59.000000	0.060973
15.000000	60.000000	0.061720
16.000000	41.000000	0.039722
16.000000	42.000000	0.041964
16.000000	43.000000	0.043916
16.000000	44.000000	0.045610
16.000000	45.000000	0.047083
16.000000	46.000000	0.048394
16.000000	47.000000	0.049617
16.000000	48.000000	0.050800
16.000000	49.000000	0.051959
16.000000	50.000000	0.053097
16.000000	51.000000	0.054211
16.000000	52.000000	0.055299
16.000000	53.000000	0.056356
16.000000	54.000000	0.057375
16.000000	55.000000	0.058353
16.000000	56.000000	0.059283
16.000000	57.000000	0.060158
16.000000	58.000000	0.060973
16.000000	59.000000	0.061720
16.000000	60.000000	0.062392
17.000000	41.000000	0.041964
17.000000	42.000000	0.043916
17.000000	43.000000	0.045610
17.000000	44.000000	0.047083
17.000000	45.000000	0.048394
17.000000	46.000000	0.049617
17.000000	47.000000	0.050800
17.000000	48.000000	0.051959
17.000000	49.000000	0.053097
17.000000	50.000000	0.054211
17.000000	51.000000	0.055299
17.000000	52.000000	0.056356
17.000000	53.000000	0.057375
17.000000	54.000000	0.058353
17.000000	55.000000	0.059283
17.000000	56.000000	0.060158
17.000000	57.000000	0.060973
17.000000	58.000000	0.061720
17.000000	59.000000	0.062392
17.000000	60.000000	0.062983
18.000000	41.000000	0.043916
18.000000	42.000000	0.045610
18.000000	43.000000	0.047083
18.000000	44.000000	0.048394
18.000000	45.000000	0.049617
18.000000	46.000000	0.050800
18.000000	47.000000	0.051959
18.000000	48.000000	0.053097
18.000000	49.000000	0.054211
18.000000	50.000000	0.055299
18.000000	51.000000	0.056356
18.000000	52.000000	0.057375
18.000000	53.000000	0.058353
18.000000	54.000000	0.059283
18.000000	55.000000	0.060158
18.000000	56.000000	0.060973
18.000000	57.000000	0.061720
18.000000	58.000000	0.062392
18.000000	59.000000	0.062983
18.000000	60.000000	0.063485
19.000000	41.000000	0.045610
19.000000	42.000000	0.047083
19.000000	43.000000	0.048394
19.000000	44.000000	0.049617
19.000000	45.000000	0.050800
19.000000	46.000000	0.051959
19.000000	47.000000	0.053097
19.000000	48.000000	0.054211
19.000000	49.000000	0.055299
19.000000	50.000000	0.056356
19.000000	51.000000	0.057375
19.000000	52.000000	0.058353
19.000000	53.000000	0.059283
19.000000	54.000000	0.060158
19.000000	55.000000	0.060973
19.000000	56.000000	0.061720
19.000000	57.000000	0.062392
19.000000	58.000000	0.062983
19.000000	59.000000	0.063485
19.000000	60.000000	0.063890
20.000000	41.000000	0.047083
20.000000	42.000000	0.048394
20.000000	43.000000	0.049617
20.000000	44.000000	0.050800
20.000000	45.000000	0.051959
20.000000	46.000000	0.053097
20.000000	47.000000	0.054211
20.000000	48.000000	0.055299
20.000000	49.000000	0.056356
20.000000	50.000000	0.057375
20.000000	51.000000	0.058353
20.000000	52.000000	0.059283
20.000000	53.000000	0.060158
20.000000	54.000000	0.060973
20.000000	55.000000	0.061720
20.000000	56.000000	0.062392
20.000000	57.000000	0.062983
20.000000	58.000000	0.063485
20.000000	59.000000	0.063890
20.000000	60.000000	0.064189
21.000000	41.000000	0.048394
21.000000	42.000000	0.049617
21.000000	43.000000	0.050800
21.000000	44.000000	0.051959
21.000000	45.000000	0.053097
21.000000	46.000000	0.054211
21.000000	47.000000	0.055299
21.000000	48.000000	0.056356
21.000000	49.000000	0.057375
21.000000	50.000000	0.058353
21.000000	51.000000	0.059283
21.000000	52.000000	0.060158
21.000000	53.000000	0.060973
21.000000	54.000000	0.061720
21.000000	55.000000	0.062392
21.000000	56.000000	0.062983
21.000000	57.000000	0.063485
21.000000	58.000000	0.063890
21.000000	59.000000	0.064189
21.000000	60.000000	0.064370

